Bootstrapping two-loop Feynman integrals for planar N=4 sYM

We derive analytic results for the symbol of certain two-loop Feynman integrals relevant for seven- and eight-point two-loop scattering amplitudes in planar $\mathcal{N}=4$ super-Yang--Mills theory. We use a bootstrap inspired strategy, combined with a set of second-order partial differential equations that provide powerful constraints on the symbol ansatz. When the complete symbol alphabet is not available, we adopt a hybrid approach. Instead of the full function, we bootstrap a certain discontinuity for which the alphabet is known. Then we write a one-fold dispersion integral to recover the complete result. At six and seven points, we find that the individual Feynman integrals live in the same space of functions as the amplitude, which is described by the 9- and 42-letter cluster alphabets respectively. Starting at eight points however, the symbol alphabet of the MHV amplitude is insufficient for individual integrals. In particular, some of the integrals require algebraic letters involving four-mass box square-root singularities. We point out that these algebraic letters are relevant at the amplitude level directly starting with N$^2$MHV amplitudes even at one loop.

==> ancillary_data_files/6pt_data/0_2loop_6pt_symb_double_pentagon_hexagon_letters.txt <==
tensor[e6[1], e6[1], e6[2], e6[2]] - tensor[e6[1], e6[1], e6[2], e6[5]] + 
 tensor[e6[1], e6[1], e6[4], e6[1]] - tensor[e6[1], e6[1], e6[4], e6[4]] + 
 tensor[e6[1], e6[2], e6[1], e6[2]] - tensor[e6[1], e6[2], e6[1], e6[5]] + 
 tensor[e6[1], e6[2], e6[2], e6[1]] - tensor[e6[1], e6[2], e6[2], e6[4]] - 
 tensor[e6[1], e6[2], e6[3], e6[1]]/2 - tensor[e6[1], e6[2], e6[3], e6[2]]/
  2 + tensor[e6[1], e6[2], e6[3], e6[4]]/2 + 
 tensor[e6[1], e6[2], e6[3], e6[5]]/2 - tensor[e6[1], e6[2], e6[4], e6[1]]/
  2 - tensor[e6[1], e6[2], e6[4], e6[2]]/2 + 
 tensor[e6[1], e6[2], e6[4], e6[4]]/2 + tensor[e6[1], e6[2], e6[4], e6[5]]/
  2 - tensor[e6[1], e6[2], e6[5], e6[1]]/2 - 
 tensor[e6[1], e6[2], e6[5], e6[2]]/2 + tensor[e6[1], e6[2], e6[5], e6[4]]/
  2 + tensor[e6[1], e6[2], e6[5], e6[5]]/2 + 
 tensor[e6[1], e6[2], e6[9], e6[7]]/2 + tensor[e6[1], e6[2], e6[9], e6[8]]/
  2 - tensor[e6[1], e6[3], e6[2], e6[1]]/2 - 
 tensor[e6[1], e6[3], e6[2], e6[2]]/2 + tensor[e6[1], e6[3], e6[2], e6[4]]/
  2 + tensor[e6[1], e6[3], e6[2], e6[5]]/2 + 
 tensor[e6[1], e6[3], e6[4], e6[1]]/2 + tensor[e6[1], e6[3], e6[4], e6[2]]/
  2 - tensor[e6[1], e6[3], e6[4], e6[4]]/2 - 
 tensor[e6[1], e6[3], e6[4], e6[5]]/2 + tensor[e6[1], e6[3], e6[6], e6[1]]/
  2 - tensor[e6[1], e6[3], e6[6], e6[2]]/2 - 
 tensor[e6[1], e6[3], e6[6], e6[4]]/2 + tensor[e6[1], e6[3], e6[6], e6[5]]/
  2 + tensor[e6[1], e6[3], e6[8], e6[7]]/2 + 
 tensor[e6[1], e6[3], e6[8], e6[8]]/2 + tensor[e6[1], e6[4], e6[1], e6[1]]/
  2 - tensor[e6[1], e6[4], e6[1], e6[2]]/2 - 
 tensor[e6[1], e6[4], e6[1], e6[4]]/2 + tensor[e6[1], e6[4], e6[1], e6[5]]/
  2 - tensor[e6[1], e6[4], e6[2], e6[1]]/2 - 
 tensor[e6[1], e6[4], e6[2], e6[2]]/2 + tensor[e6[1], e6[4], e6[2], e6[4]]/
  2 + tensor[e6[1], e6[4], e6[2], e6[5]]/2 + 
 tensor[e6[1], e6[4], e6[3], e6[1]]/2 + tensor[e6[1], e6[4], e6[3], e6[2]]/
  2 - tensor[e6[1], e6[4], e6[3], e6[4]]/2 - 
 tensor[e6[1], e6[4], e6[3], e6[5]]/2 - tensor[e6[1], e6[4], e6[4], e6[1]] + 
 tensor[e6[1], e6[4], e6[4], e6[4]] - tensor[e6[1], e6[4], e6[7], e6[7]]/2 - 
 tensor[e6[1], e6[4], e6[7], e6[8]]/2 - tensor[e6[1], e6[4], e6[8], e6[7]]/
  2 - tensor[e6[1], e6[4], e6[8], e6[8]]/2 - 
 tensor[e6[1], e6[4], e6[9], e6[7]]/2 - tensor[e6[1], e6[4], e6[9], e6[8]]/
  2 + tensor[e6[2], e6[1], e6[1], e6[2]] - tensor[e6[2], e6[1], e6[1], 
  e6[5]] + tensor[e6[2], e6[1], e6[2], e6[1]] - 
 tensor[e6[2], e6[1], e6[2], e6[4]] - tensor[e6[2], e6[1], e6[3], e6[1]]/2 - 
 tensor[e6[2], e6[1], e6[3], e6[2]]/2 + tensor[e6[2], e6[1], e6[3], e6[4]]/
  2 + tensor[e6[2], e6[1], e6[3], e6[5]]/2 - 
 tensor[e6[2], e6[1], e6[4], e6[1]]/2 - tensor[e6[2], e6[1], e6[4], e6[2]]/
  2 + tensor[e6[2], e6[1], e6[4], e6[4]]/2 + 
 tensor[e6[2], e6[1], e6[4], e6[5]]/2 - tensor[e6[2], e6[1], e6[5], e6[1]]/
  2 - tensor[e6[2], e6[1], e6[5], e6[2]]/2 + 
 tensor[e6[2], e6[1], e6[5], e6[4]]/2 + tensor[e6[2], e6[1], e6[5], e6[5]]/
  2 + tensor[e6[2], e6[1], e6[9], e6[7]]/2 + 
 tensor[e6[2], e6[1], e6[9], e6[8]]/2 + tensor[e6[2], e6[2], e6[1], e6[1]] - 
 tensor[e6[2], e6[2], e6[1], e6[4]] + tensor[e6[2], e6[2], e6[5], e6[2]] - 
 tensor[e6[2], e6[2], e6[5], e6[5]] - tensor[e6[2], e6[3], e6[1], e6[1]]/2 - 
 tensor[e6[2], e6[3], e6[1], e6[2]]/2 + tensor[e6[2], e6[3], e6[1], e6[4]]/
  2 + tensor[e6[2], e6[3], e6[1], e6[5]]/2 + 
 tensor[e6[2], e6[3], e6[5], e6[1]]/2 + tensor[e6[2], e6[3], e6[5], e6[2]]/
  2 - tensor[e6[2], e6[3], e6[5], e6[4]]/2 - 
 tensor[e6[2], e6[3], e6[5], e6[5]]/2 - tensor[e6[2], e6[3], e6[6], e6[1]]/
  2 + tensor[e6[2], e6[3], e6[6], e6[2]]/2 + 
 tensor[e6[2], e6[3], e6[6], e6[4]]/2 - tensor[e6[2], e6[3], e6[6], e6[5]]/
  2 + tensor[e6[2], e6[3], e6[7], e6[7]]/2 + 
 tensor[e6[2], e6[3], e6[7], e6[8]]/2 - tensor[e6[2], e6[5], e6[1], e6[1]]/
  2 - tensor[e6[2], e6[5], e6[1], e6[2]]/2 + 
 tensor[e6[2], e6[5], e6[1], e6[4]]/2 + tensor[e6[2], e6[5], e6[1], e6[5]]/
  2 - tensor[e6[2], e6[5], e6[2], e6[1]]/2 + 
 tensor[e6[2], e6[5], e6[2], e6[2]]/2 + tensor[e6[2], e6[5], e6[2], e6[4]]/
  2 - tensor[e6[2], e6[5], e6[2], e6[5]]/2 + 
 tensor[e6[2], e6[5], e6[3], e6[1]]/2 + tensor[e6[2], e6[5], e6[3], e6[2]]/
  2 - tensor[e6[2], e6[5], e6[3], e6[4]]/2 - 
 tensor[e6[2], e6[5], e6[3], e6[5]]/2 - tensor[e6[2], e6[5], e6[5], e6[2]] + 
 tensor[e6[2], e6[5], e6[5], e6[5]] - tensor[e6[2], e6[5], e6[7], e6[7]]/2 - 
 tensor[e6[2], e6[5], e6[7], e6[8]]/2 - tensor[e6[2], e6[5], e6[8], e6[7]]/
  2 - tensor[e6[2], e6[5], e6[8], e6[8]]/2 - 
 tensor[e6[2], e6[5], e6[9], e6[7]]/2 - tensor[e6[2], e6[5], e6[9], e6[8]]/
  2 - tensor[e6[3], e6[1], e6[2], e6[1]]/2 - 
 tensor[e6[3], e6[1], e6[2], e6[2]]/2 + tensor[e6[3], e6[1], e6[2], e6[4]]/
  2 + tensor[e6[3], e6[1], e6[2], e6[5]]/2 + 
 tensor[e6[3], e6[1], e6[4], e6[1]]/2 + tensor[e6[3], e6[1], e6[4], e6[2]]/
  2 - tensor[e6[3], e6[1], e6[4], e6[4]]/2 - 
 tensor[e6[3], e6[1], e6[4], e6[5]]/2 + tensor[e6[3], e6[1], e6[6], e6[1]]/
  2 - tensor[e6[3], e6[1], e6[6], e6[2]]/2 - 
 tensor[e6[3], e6[1], e6[6], e6[4]]/2 + tensor[e6[3], e6[1], e6[6], e6[5]]/
  2 + tensor[e6[3], e6[1], e6[8], e6[7]]/2 + 
 tensor[e6[3], e6[1], e6[8], e6[8]]/2 - tensor[e6[3], e6[2], e6[1], e6[1]]/
  2 - tensor[e6[3], e6[2], e6[1], e6[2]]/2 + 
 tensor[e6[3], e6[2], e6[1], e6[4]]/2 + tensor[e6[3], e6[2], e6[1], e6[5]]/
  2 + tensor[e6[3], e6[2], e6[5], e6[1]]/2 + 
 tensor[e6[3], e6[2], e6[5], e6[2]]/2 - tensor[e6[3], e6[2], e6[5], e6[4]]/
  2 - tensor[e6[3], e6[2], e6[5], e6[5]]/2 - 
 tensor[e6[3], e6[2], e6[6], e6[1]]/2 + tensor[e6[3], e6[2], e6[6], e6[2]]/
  2 + tensor[e6[3], e6[2], e6[6], e6[4]]/2 - 
 tensor[e6[3], e6[2], e6[6], e6[5]]/2 + tensor[e6[3], e6[2], e6[7], e6[7]]/
  2 + tensor[e6[3], e6[2], e6[7], e6[8]]/2 + 
 tensor[e6[3], e6[6], e6[1], e6[1]]/2 - tensor[e6[3], e6[6], e6[1], e6[2]]/
  2 - tensor[e6[3], e6[6], e6[1], e6[4]]/2 + 
 tensor[e6[3], e6[6], e6[1], e6[5]]/2 - tensor[e6[3], e6[6], e6[2], e6[1]]/
  2 + tensor[e6[3], e6[6], e6[2], e6[2]]/2 + 
 tensor[e6[3], e6[6], e6[2], e6[4]]/2 - tensor[e6[3], e6[6], e6[2], e6[5]]/
  2 + tensor[e6[3], e6[6], e6[3], e6[1]]/2 + 
 tensor[e6[3], e6[6], e6[3], e6[2]]/2 - tensor[e6[3], e6[6], e6[3], e6[4]]/
  2 - tensor[e6[3], e6[6], e6[3], e6[5]]/2 - 
 tensor[e6[3], e6[6], e6[7], e6[7]]/2 - tensor[e6[3], e6[6], e6[7], e6[8]]/
  2 - tensor[e6[3], e6[6], e6[8], e6[7]]/2 - 
 tensor[e6[3], e6[6], e6[8], e6[8]]/2 - tensor[e6[3], e6[6], e6[9], e6[7]]/
  2 - tensor[e6[3], e6[6], e6[9], e6[8]]/2


==> ancillary_data_files/6pt_data/e6ToBrackets.txt <==
{e6[1]->(ab[3,4,5,6] ab[6,1,2,3])/(ab[2,3,5,6] ab[6,1,3,4]),
e6[2]->(ab[1,2,3,4] ab[4,5,6,1])/(ab[1,2,4,5] ab[3,4,6,1]),
e6[3]->(ab[2,3,4,5] ab[5,6,1,2])/(ab[2,3,5,6] ab[4,5,1,2]),
e6[4]->(ab[1,3,5,6] ab[2,3,4,6])/(ab[1,3,4,6] ab[2,3,5,6]),
e6[5]->(ab[2,4,6,1] ab[3,4,5,1])/(ab[2,4,5,1] ab[3,4,6,1]),
e6[6]->(ab[3,5,1,2] ab[4,5,6,2])/(ab[3,5,6,2] ab[4,5,1,2]),
e6[7]->(ab[2,3,6,1] ab[2,4,5,6] ab[3,4,5,1])/(ab[2,3,5,1] ab[2,4,6,1] ab[3,4,5,6]),
e6[8]->(ab[3,4,6,2] ab[3,5,1,2] ab[4,5,6,1])/(ab[3,4,1,2] ab[3,5,6,1] ab[4,5,6,2]),
e6[9]->(ab[1,2,4,6] ab[1,3,5,6] ab[2,3,4,5])/(ab[1,2,5,6] ab[1,3,4,5] ab[2,3,4,6])}

==> ancillary_data_files/7pt_data/1loop_non_UT_chiral_hex_12_massive_corner_LSB_symb_hept_letters.txt <==
SB[e[1], e[19]] - SB[e[1], e[21]] + SB[e[1], e[25]] - 
 SB[e[1], e[26]] + SB[e[7], e[7]] - SB[e[7], e[18]] + 
 SB[e[7], e[25]] - SB[e[7], e[27]] - SB[e[7], e[32]] - 
 SB[e[19], e[18]] - SB[e[19], e[19]] + SB[e[19], e[21]] + 
 SB[e[19], e[26]] + SB[e[19], e[30]] + SB[e[25], e[21]] - 
 2*SB[e[25], e[25]] + SB[e[25], e[26]] + SB[e[25], e[27]] + 
 SB[e[25], e[32]] - SB[e[31], e[7]] + SB[e[31], e[27]] + 
 SB[e[31], e[30]] + SB[e[31], e[32]]


==> ancillary_data_files/7pt_data/1loop_non_UT_chiral_hex_12_massive_corner_LSC_symb_hept_letters.txt <==
SB[e[1], e[1]] - SB[e[1], e[21]] + SB[e[1], e[25]] - 
 SB[e[1], e[26]] - SB[e[1], e[42]] + SB[e[7], e[7]] - 
 SB[e[7], e[18]] + SB[e[7], e[25]] - SB[e[7], e[27]] - 
 SB[e[7], e[32]] - SB[e[19], e[1]] - SB[e[19], e[18]] + 
 SB[e[19], e[21]] + SB[e[19], e[26]] + SB[e[25], e[21]] - 
 2*SB[e[25], e[25]] + SB[e[25], e[26]] + SB[e[25], e[27]] + 
 SB[e[25], e[32]] - SB[e[31], e[7]] + SB[e[31], e[27]] + 
 SB[e[31], e[32]] - SB[e[31], e[42]]


==> ancillary_data_files/7pt_data/1loop_symb_4d_7pt_chiral_hex_23_massive_corner_in_hept_letters.txt <==
SB[e[7], e[6]] - SB[e[7], e[9]] - SB[e[7], e[14]] - 
 SB[e[7], e[25]] + SB[e[7], e[27]] + SB[e[7], e[32]] - 
 SB[e[13], e[9]] - SB[e[13], e[14]] + SB[e[13], e[24]] + 
 SB[e[13], e[33]] - SB[e[13], e[37]] + SB[e[13], e[38]] + 
 SB[e[25], e[24]] + SB[e[25], e[25]] - SB[e[25], e[27]] - 
 SB[e[25], e[32]] - SB[e[25], e[36]] + SB[e[31], e[9]] + 
 SB[e[31], e[14]] - SB[e[31], e[27]] - SB[e[31], e[32]] - 
 SB[e[31], e[33]] - SB[e[31], e[38]] + SB[e[37], e[6]] - 
 SB[e[37], e[33]] - SB[e[37], e[36]] + SB[e[37], e[37]] - 
 SB[e[37], e[38]]


==> ancillary_data_files/7pt_data/1loop_symb_6d_7pt_hex_23_massive_corner_in_hept_letters.txt <==
SB[e[7], e[6], e[9]] - SB[e[7], e[6], e[14]] - 
 SB[e[7], e[6], e[33]] + SB[e[7], e[6], e[38]] - 
 SB[e[7], e[6], e[40]] + SB[e[7], e[6], e[41]] - 
 SB[e[7], e[7], e[9]] + SB[e[7], e[7], e[14]] - 
 SB[e[7], e[7], e[27]] + SB[e[7], e[7], e[32]] + 
 SB[e[7], e[7], e[40]] - SB[e[7], e[7], e[41]] + 
 SB[e[7], e[9], e[27]] - SB[e[7], e[9], e[32]] + 
 SB[e[7], e[9], e[33]] - SB[e[7], e[9], e[38]] + 
 SB[e[7], e[14], e[27]] - SB[e[7], e[14], e[32]] + 
 SB[e[7], e[14], e[33]] - SB[e[7], e[14], e[38]] + 
 SB[e[7], e[25], e[27]] - SB[e[7], e[25], e[32]] - 
 SB[e[7], e[25], e[40]] + SB[e[7], e[25], e[41]] + 
 SB[e[7], e[27], e[9]] - SB[e[7], e[27], e[14]] - 
 SB[e[7], e[31], e[9]] + SB[e[7], e[31], e[14]] - 
 SB[e[7], e[31], e[27]] + SB[e[7], e[31], e[32]] - 
 SB[e[7], e[31], e[33]] + SB[e[7], e[31], e[38]] + 
 SB[e[7], e[32], e[9]] - SB[e[7], e[32], e[14]] + 
 SB[e[13], e[9], e[27]] - SB[e[13], e[9], e[32]] + 
 SB[e[13], e[9], e[33]] - SB[e[13], e[9], e[38]] - 
 SB[e[13], e[13], e[9]] + SB[e[13], e[13], e[14]] - 
 SB[e[13], e[13], e[28]] + SB[e[13], e[13], e[29]] - 
 SB[e[13], e[13], e[33]] + SB[e[13], e[13], e[38]] + 
 SB[e[13], e[14], e[27]] - SB[e[13], e[14], e[32]] + 
 SB[e[13], e[14], e[33]] - SB[e[13], e[14], e[38]] + 
 SB[e[13], e[24], e[9]] - SB[e[13], e[24], e[14]] - 
 SB[e[13], e[24], e[27]] + SB[e[13], e[24], e[28]] - 
 SB[e[13], e[24], e[29]] + SB[e[13], e[24], e[32]] - 
 SB[e[13], e[31], e[9]] + SB[e[13], e[31], e[14]] - 
 SB[e[13], e[31], e[27]] + SB[e[13], e[31], e[32]] - 
 SB[e[13], e[31], e[33]] + SB[e[13], e[31], e[38]] + 
 SB[e[13], e[33], e[9]] - SB[e[13], e[33], e[14]] + 
 SB[e[13], e[37], e[28]] - SB[e[13], e[37], e[29]] + 
 SB[e[13], e[37], e[33]] - SB[e[13], e[37], e[38]] + 
 SB[e[13], e[38], e[9]] - SB[e[13], e[38], e[14]] + 
 SB[e[25], e[7], e[9]] - SB[e[25], e[7], e[14]] + 
 SB[e[25], e[7], e[27]] - SB[e[25], e[7], e[32]] - 
 SB[e[25], e[7], e[40]] + SB[e[25], e[7], e[41]] + 
 SB[e[25], e[24], e[9]] - SB[e[25], e[24], e[14]] - 
 SB[e[25], e[24], e[27]] + SB[e[25], e[24], e[28]] - 
 SB[e[25], e[24], e[29]] + SB[e[25], e[24], e[32]] - 
 SB[e[25], e[25], e[27]] + SB[e[25], e[25], e[32]] + 
 SB[e[25], e[25], e[40]] - SB[e[25], e[25], e[41]] - 
 SB[e[25], e[27], e[9]] + SB[e[25], e[27], e[14]] - 
 SB[e[25], e[32], e[9]] + SB[e[25], e[32], e[14]] + 
 SB[e[25], e[36], e[28]] - SB[e[25], e[36], e[29]] - 
 SB[e[25], e[36], e[40]] + SB[e[25], e[36], e[41]] - 
 SB[e[31], e[9], e[27]] + SB[e[31], e[9], e[32]] - 
 SB[e[31], e[9], e[33]] + SB[e[31], e[9], e[38]] - 
 SB[e[31], e[14], e[27]] + SB[e[31], e[14], e[32]] - 
 SB[e[31], e[14], e[33]] + SB[e[31], e[14], e[38]] - 
 SB[e[31], e[27], e[9]] + SB[e[31], e[27], e[14]] + 
 2*SB[e[31], e[31], e[9]] - 2*SB[e[31], e[31], e[14]] + 
 2*SB[e[31], e[31], e[27]] - 2*SB[e[31], e[31], e[32]] + 
 2*SB[e[31], e[31], e[33]] - 2*SB[e[31], e[31], e[38]] - 
 SB[e[31], e[32], e[9]] + SB[e[31], e[32], e[14]] - 
 SB[e[31], e[33], e[9]] + SB[e[31], e[33], e[14]] - 
 SB[e[31], e[38], e[9]] + SB[e[31], e[38], e[14]] + 
 SB[e[37], e[6], e[9]] - SB[e[37], e[6], e[14]] - 
 SB[e[37], e[6], e[33]] + SB[e[37], e[6], e[38]] - 
 SB[e[37], e[6], e[40]] + SB[e[37], e[6], e[41]] + 
 SB[e[37], e[13], e[9]] - SB[e[37], e[13], e[14]] + 
 SB[e[37], e[13], e[28]] - SB[e[37], e[13], e[29]] + 
 SB[e[37], e[13], e[33]] - SB[e[37], e[13], e[38]] - 
 SB[e[37], e[33], e[9]] + SB[e[37], e[33], e[14]] + 
 SB[e[37], e[36], e[28]] - SB[e[37], e[36], e[29]] - 
 SB[e[37], e[36], e[40]] + SB[e[37], e[36], e[41]] - 
 SB[e[37], e[37], e[28]] + SB[e[37], e[37], e[29]] - 
 SB[e[37], e[37], e[33]] + SB[e[37], e[37], e[38]] - 
 SB[e[37], e[38], e[9]] + SB[e[37], e[38], e[14]]


==> ancillary_data_files/7pt_data/2loop_symbol_7pt_double_pent_a_23_massive_corner_heptagon_letters.txt <==
-3*SB[e[7], e[6], e[6], e[7]] + 3*SB[e[7], e[6], e[6], e[9]] + 
 3*SB[e[7], e[6], e[6], e[14]] - 3*SB[e[7], e[6], e[6], e[33]] - 
 3*SB[e[7], e[6], e[6], e[38]] - SB[e[7], e[6], e[7], e[9]] - 
 SB[e[7], e[6], e[7], e[14]] + SB[e[7], e[6], e[7], e[27]] + 
 SB[e[7], e[6], e[7], e[32]] + SB[e[7], e[6], e[7], e[33]] + 
 SB[e[7], e[6], e[7], e[38]] + SB[e[7], e[6], e[9], e[9]] - 
 SB[e[7], e[6], e[9], e[13]] - SB[e[7], e[6], e[9], e[32]] + 
 SB[e[7], e[6], e[9], e[33]] - SB[e[7], e[6], e[14], e[13]] + 
 SB[e[7], e[6], e[14], e[14]] - SB[e[7], e[6], e[14], e[27]] + 
 SB[e[7], e[6], e[14], e[38]] + SB[e[7], e[6], e[33], e[7]] - 
 2*SB[e[7], e[6], e[33], e[9]] + SB[e[7], e[6], e[33], e[13]] - 
 SB[e[7], e[6], e[33], e[14]] + SB[e[7], e[6], e[33], e[32]] + 
 SB[e[7], e[6], e[33], e[38]] - SB[e[7], e[6], e[37], e[13]] + 
 SB[e[7], e[6], e[37], e[33]] + SB[e[7], e[6], e[37], e[38]] + 
 SB[e[7], e[6], e[38], e[7]] - SB[e[7], e[6], e[38], e[9]] + 
 SB[e[7], e[6], e[38], e[13]] - 2*SB[e[7], e[6], e[38], e[14]] + 
 SB[e[7], e[6], e[38], e[27]] + SB[e[7], e[6], e[38], e[33]] + 
 SB[e[7], e[6], e[40], e[7]] - SB[e[7], e[6], e[40], e[9]] - 
 SB[e[7], e[6], e[40], e[27]] + SB[e[7], e[6], e[40], e[38]] + 
 SB[e[7], e[6], e[41], e[7]] - SB[e[7], e[6], e[41], e[14]] - 
 SB[e[7], e[6], e[41], e[32]] + SB[e[7], e[6], e[41], e[33]] + 
 SB[e[7], e[7], e[9], e[7]] - SB[e[7], e[7], e[9], e[9]] - 
 SB[e[7], e[7], e[9], e[27]] + SB[e[7], e[7], e[9], e[38]] + 
 SB[e[7], e[7], e[14], e[7]] - SB[e[7], e[7], e[14], e[14]] - 
 SB[e[7], e[7], e[14], e[32]] + SB[e[7], e[7], e[14], e[33]] + 
 2*SB[e[7], e[7], e[25], e[7]] - 2*SB[e[7], e[7], e[25], e[27]] - 
 2*SB[e[7], e[7], e[25], e[32]] - SB[e[7], e[7], e[27], e[7]] - 
 SB[e[7], e[7], e[27], e[9]] + SB[e[7], e[7], e[27], e[27]] + 
 2*SB[e[7], e[7], e[27], e[32]] + SB[e[7], e[7], e[27], e[38]] + 
 SB[e[7], e[7], e[31], e[9]] + SB[e[7], e[7], e[31], e[14]] - 
 SB[e[7], e[7], e[31], e[27]] - SB[e[7], e[7], e[31], e[32]] - 
 SB[e[7], e[7], e[31], e[33]] - SB[e[7], e[7], e[31], e[38]] - 
 SB[e[7], e[7], e[32], e[7]] - SB[e[7], e[7], e[32], e[14]] + 
 2*SB[e[7], e[7], e[32], e[27]] + SB[e[7], e[7], e[32], e[32]] + 
 SB[e[7], e[7], e[32], e[33]] - SB[e[7], e[7], e[40], e[7]] + 
 SB[e[7], e[7], e[40], e[9]] + SB[e[7], e[7], e[40], e[27]] - 
 SB[e[7], e[7], e[40], e[38]] - SB[e[7], e[7], e[41], e[7]] + 
 SB[e[7], e[7], e[41], e[14]] + SB[e[7], e[7], e[41], e[32]] - 
 SB[e[7], e[7], e[41], e[33]] + SB[e[7], e[9], e[6], e[7]] - 
 SB[e[7], e[9], e[6], e[9]] - SB[e[7], e[9], e[6], e[14]] + 
 SB[e[7], e[9], e[6], e[33]] + SB[e[7], e[9], e[6], e[38]] + 
 SB[e[7], e[9], e[7], e[9]] + SB[e[7], e[9], e[7], e[14]] - 
 SB[e[7], e[9], e[7], e[27]] - SB[e[7], e[9], e[7], e[32]] - 
 SB[e[7], e[9], e[7], e[33]] - SB[e[7], e[9], e[7], e[38]] + 
 SB[e[7], e[9], e[9], e[7]] - 2*SB[e[7], e[9], e[9], e[9]] + 
 SB[e[7], e[9], e[9], e[13]] - 2*SB[e[7], e[9], e[9], e[14]] + 
 SB[e[7], e[9], e[9], e[27]] + SB[e[7], e[9], e[9], e[32]] + 
 SB[e[7], e[9], e[9], e[33]] + SB[e[7], e[9], e[9], e[38]] + 
 SB[e[7], e[9], e[13], e[9]] + SB[e[7], e[9], e[13], e[14]] - 
 SB[e[7], e[9], e[13], e[27]] - SB[e[7], e[9], e[13], e[32]] - 
 SB[e[7], e[9], e[13], e[33]] - SB[e[7], e[9], e[13], e[38]] + 
 SB[e[7], e[9], e[14], e[7]] - 2*SB[e[7], e[9], e[14], e[9]] + 
 SB[e[7], e[9], e[14], e[13]] - 2*SB[e[7], e[9], e[14], e[14]] + 
 SB[e[7], e[9], e[14], e[27]] + SB[e[7], e[9], e[14], e[32]] + 
 SB[e[7], e[9], e[14], e[33]] + SB[e[7], e[9], e[14], e[38]] - 
 SB[e[7], e[9], e[24], e[9]] + SB[e[7], e[9], e[24], e[13]] - 
 SB[e[7], e[9], e[24], e[14]] + SB[e[7], e[9], e[24], e[27]] + 
 SB[e[7], e[9], e[24], e[32]] - SB[e[7], e[9], e[27], e[7]] + 
 2*SB[e[7], e[9], e[27], e[9]] - SB[e[7], e[9], e[27], e[13]] + 
 SB[e[7], e[9], e[27], e[14]] - SB[e[7], e[9], e[27], e[32]] - 
 SB[e[7], e[9], e[27], e[38]] - SB[e[7], e[9], e[32], e[7]] + 
 SB[e[7], e[9], e[32], e[9]] - SB[e[7], e[9], e[32], e[13]] + 
 2*SB[e[7], e[9], e[32], e[14]] - SB[e[7], e[9], e[32], e[27]] - 
 SB[e[7], e[9], e[32], e[33]] - SB[e[7], e[9], e[33], e[7]] + 
 2*SB[e[7], e[9], e[33], e[9]] - SB[e[7], e[9], e[33], e[13]] + 
 SB[e[7], e[9], e[33], e[14]] - SB[e[7], e[9], e[33], e[32]] - 
 SB[e[7], e[9], e[33], e[38]] - SB[e[7], e[9], e[38], e[7]] + 
 SB[e[7], e[9], e[38], e[9]] - SB[e[7], e[9], e[38], e[13]] + 
 2*SB[e[7], e[9], e[38], e[14]] - SB[e[7], e[9], e[38], e[27]] - 
 SB[e[7], e[9], e[38], e[33]] + SB[e[7], e[14], e[6], e[7]] - 
 SB[e[7], e[14], e[6], e[9]] - SB[e[7], e[14], e[6], e[14]] + 
 SB[e[7], e[14], e[6], e[33]] + SB[e[7], e[14], e[6], e[38]] + 
 SB[e[7], e[14], e[7], e[9]] + SB[e[7], e[14], e[7], e[14]] - 
 SB[e[7], e[14], e[7], e[27]] - SB[e[7], e[14], e[7], e[32]] - 
 SB[e[7], e[14], e[7], e[33]] - SB[e[7], e[14], e[7], e[38]] + 
 SB[e[7], e[14], e[9], e[7]] - 2*SB[e[7], e[14], e[9], e[9]] + 
 SB[e[7], e[14], e[9], e[13]] - 2*SB[e[7], e[14], e[9], e[14]] + 
 SB[e[7], e[14], e[9], e[27]] + SB[e[7], e[14], e[9], e[32]] + 
 SB[e[7], e[14], e[9], e[33]] + SB[e[7], e[14], e[9], e[38]] + 
 SB[e[7], e[14], e[13], e[9]] + SB[e[7], e[14], e[13], e[14]] - 
 SB[e[7], e[14], e[13], e[27]] - SB[e[7], e[14], e[13], e[32]] - 
 SB[e[7], e[14], e[13], e[33]] - SB[e[7], e[14], e[13], e[38]] + 
 SB[e[7], e[14], e[14], e[7]] - 2*SB[e[7], e[14], e[14], e[9]] + 
 SB[e[7], e[14], e[14], e[13]] - 2*SB[e[7], e[14], e[14], e[14]] + 
 SB[e[7], e[14], e[14], e[27]] + SB[e[7], e[14], e[14], e[32]] + 
 SB[e[7], e[14], e[14], e[33]] + SB[e[7], e[14], e[14], e[38]] - 
 SB[e[7], e[14], e[24], e[9]] + SB[e[7], e[14], e[24], e[13]] - 
 SB[e[7], e[14], e[24], e[14]] + SB[e[7], e[14], e[24], e[27]] + 
 SB[e[7], e[14], e[24], e[32]] - SB[e[7], e[14], e[27], e[7]] + 
 2*SB[e[7], e[14], e[27], e[9]] - SB[e[7], e[14], e[27], e[13]] + 
 SB[e[7], e[14], e[27], e[14]] - SB[e[7], e[14], e[27], e[32]] - 
 SB[e[7], e[14], e[27], e[38]] - SB[e[7], e[14], e[32], e[7]] + 
 SB[e[7], e[14], e[32], e[9]] - SB[e[7], e[14], e[32], e[13]] + 
 2*SB[e[7], e[14], e[32], e[14]] - SB[e[7], e[14], e[32], e[27]] - 
 SB[e[7], e[14], e[32], e[33]] - SB[e[7], e[14], e[33], e[7]] + 
 2*SB[e[7], e[14], e[33], e[9]] - SB[e[7], e[14], e[33], e[13]] + 
 SB[e[7], e[14], e[33], e[14]] - SB[e[7], e[14], e[33], e[32]] - 
 SB[e[7], e[14], e[33], e[38]] - SB[e[7], e[14], e[38], e[7]] + 
 SB[e[7], e[14], e[38], e[9]] - SB[e[7], e[14], e[38], e[13]] + 
 2*SB[e[7], e[14], e[38], e[14]] - SB[e[7], e[14], e[38], e[27]] - 
 SB[e[7], e[14], e[38], e[33]] - SB[e[7], e[25], e[24], e[9]] + 
 SB[e[7], e[25], e[24], e[13]] - SB[e[7], e[25], e[24], e[14]] + 
 SB[e[7], e[25], e[24], e[27]] + SB[e[7], e[25], e[24], e[32]] - 
 SB[e[7], e[25], e[25], e[7]] + SB[e[7], e[25], e[25], e[27]] + 
 SB[e[7], e[25], e[25], e[32]] + SB[e[7], e[25], e[27], e[9]] - 
 SB[e[7], e[25], e[27], e[32]] - SB[e[7], e[25], e[27], e[38]] + 
 SB[e[7], e[25], e[32], e[14]] - SB[e[7], e[25], e[32], e[27]] - 
 SB[e[7], e[25], e[32], e[33]] + SB[e[7], e[25], e[40], e[7]] - 
 SB[e[7], e[25], e[40], e[9]] - SB[e[7], e[25], e[40], e[27]] + 
 SB[e[7], e[25], e[40], e[38]] + SB[e[7], e[25], e[41], e[7]] - 
 SB[e[7], e[25], e[41], e[14]] - SB[e[7], e[25], e[41], e[32]] + 
 SB[e[7], e[25], e[41], e[33]] - SB[e[7], e[27], e[9], e[7]] + 
 SB[e[7], e[27], e[9], e[9]] + SB[e[7], e[27], e[9], e[27]] - 
 SB[e[7], e[27], e[9], e[38]] - SB[e[7], e[27], e[14], e[7]] + 
 SB[e[7], e[27], e[14], e[14]] + SB[e[7], e[27], e[14], e[32]] - 
 SB[e[7], e[27], e[14], e[33]] + SB[e[7], e[27], e[24], e[9]] - 
 SB[e[7], e[27], e[24], e[13]] + SB[e[7], e[27], e[24], e[14]] - 
 SB[e[7], e[27], e[24], e[27]] - SB[e[7], e[27], e[24], e[32]] - 
 SB[e[7], e[27], e[25], e[7]] + SB[e[7], e[27], e[25], e[27]] + 
 SB[e[7], e[27], e[25], e[32]] + SB[e[7], e[27], e[27], e[7]] - 
 SB[e[7], e[27], e[27], e[27]] - SB[e[7], e[27], e[27], e[32]] - 
 SB[e[7], e[27], e[31], e[9]] - SB[e[7], e[27], e[31], e[14]] + 
 SB[e[7], e[27], e[31], e[27]] + SB[e[7], e[27], e[31], e[32]] + 
 SB[e[7], e[27], e[31], e[33]] + SB[e[7], e[27], e[31], e[38]] + 
 SB[e[7], e[27], e[32], e[7]] - SB[e[7], e[27], e[32], e[27]] - 
 SB[e[7], e[27], e[32], e[32]] - SB[e[7], e[31], e[7], e[9]] - 
 SB[e[7], e[31], e[7], e[14]] + SB[e[7], e[31], e[7], e[27]] + 
 SB[e[7], e[31], e[7], e[32]] + SB[e[7], e[31], e[7], e[33]] + 
 SB[e[7], e[31], e[7], e[38]] - SB[e[7], e[31], e[9], e[7]] + 
 2*SB[e[7], e[31], e[9], e[9]] - SB[e[7], e[31], e[9], e[13]] + 
 3*SB[e[7], e[31], e[9], e[14]] - 2*SB[e[7], e[31], e[9], e[27]] - 
 SB[e[7], e[31], e[9], e[32]] - 2*SB[e[7], e[31], e[9], e[33]] - 
 SB[e[7], e[31], e[9], e[38]] - SB[e[7], e[31], e[13], e[9]] - 
 SB[e[7], e[31], e[13], e[14]] + SB[e[7], e[31], e[13], e[27]] + 
 SB[e[7], e[31], e[13], e[32]] + SB[e[7], e[31], e[13], e[33]] + 
 SB[e[7], e[31], e[13], e[38]] - SB[e[7], e[31], e[14], e[7]] + 
 3*SB[e[7], e[31], e[14], e[9]] - SB[e[7], e[31], e[14], e[13]] + 
 2*SB[e[7], e[31], e[14], e[14]] - SB[e[7], e[31], e[14], e[27]] - 
 2*SB[e[7], e[31], e[14], e[32]] - SB[e[7], e[31], e[14], e[33]] - 
 2*SB[e[7], e[31], e[14], e[38]] + SB[e[7], e[31], e[27], e[7]] - 
 2*SB[e[7], e[31], e[27], e[9]] + SB[e[7], e[31], e[27], e[13]] - 
 SB[e[7], e[31], e[27], e[14]] + SB[e[7], e[31], e[27], e[32]] + 
 SB[e[7], e[31], e[27], e[38]] + SB[e[7], e[31], e[32], e[7]] - 
 SB[e[7], e[31], e[32], e[9]] + SB[e[7], e[31], e[32], e[13]] - 
 2*SB[e[7], e[31], e[32], e[14]] + SB[e[7], e[31], e[32], e[27]] + 
 SB[e[7], e[31], e[32], e[33]] + SB[e[7], e[31], e[33], e[7]] - 
 2*SB[e[7], e[31], e[33], e[9]] + SB[e[7], e[31], e[33], e[13]] - 
 SB[e[7], e[31], e[33], e[14]] + SB[e[7], e[31], e[33], e[32]] + 
 SB[e[7], e[31], e[33], e[38]] + SB[e[7], e[31], e[38], e[7]] - 
 SB[e[7], e[31], e[38], e[9]] + SB[e[7], e[31], e[38], e[13]] - 
 2*SB[e[7], e[31], e[38], e[14]] + SB[e[7], e[31], e[38], e[27]] + 
 SB[e[7], e[31], e[38], e[33]] - SB[e[7], e[32], e[9], e[7]] + 
 SB[e[7], e[32], e[9], e[9]] + SB[e[7], e[32], e[9], e[27]] - 
 SB[e[7], e[32], e[9], e[38]] - SB[e[7], e[32], e[14], e[7]] + 
 SB[e[7], e[32], e[14], e[14]] + SB[e[7], e[32], e[14], e[32]] - 
 SB[e[7], e[32], e[14], e[33]] + SB[e[7], e[32], e[24], e[9]] - 
 SB[e[7], e[32], e[24], e[13]] + SB[e[7], e[32], e[24], e[14]] - 
 SB[e[7], e[32], e[24], e[27]] - SB[e[7], e[32], e[24], e[32]] - 
 SB[e[7], e[32], e[25], e[7]] + SB[e[7], e[32], e[25], e[27]] + 
 SB[e[7], e[32], e[25], e[32]] + SB[e[7], e[32], e[27], e[7]] - 
 SB[e[7], e[32], e[27], e[27]] - SB[e[7], e[32], e[27], e[32]] - 
 SB[e[7], e[32], e[31], e[9]] - SB[e[7], e[32], e[31], e[14]] + 
 SB[e[7], e[32], e[31], e[27]] + SB[e[7], e[32], e[31], e[32]] + 
 SB[e[7], e[32], e[31], e[33]] + SB[e[7], e[32], e[31], e[38]] + 
 SB[e[7], e[32], e[32], e[7]] - SB[e[7], e[32], e[32], e[27]] - 
 SB[e[7], e[32], e[32], e[32]] + SB[e[13], e[9], e[6], e[7]] - 
 SB[e[13], e[9], e[6], e[9]] - SB[e[13], e[9], e[6], e[14]] + 
 SB[e[13], e[9], e[6], e[33]] + SB[e[13], e[9], e[6], e[38]] + 
 SB[e[13], e[9], e[7], e[9]] + SB[e[13], e[9], e[7], e[14]] - 
 SB[e[13], e[9], e[7], e[27]] - SB[e[13], e[9], e[7], e[32]] - 
 SB[e[13], e[9], e[7], e[33]] - SB[e[13], e[9], e[7], e[38]] + 
 SB[e[13], e[9], e[9], e[7]] - 2*SB[e[13], e[9], e[9], e[9]] + 
 SB[e[13], e[9], e[9], e[13]] - 2*SB[e[13], e[9], e[9], e[14]] + 
 SB[e[13], e[9], e[9], e[27]] + SB[e[13], e[9], e[9], e[32]] + 
 SB[e[13], e[9], e[9], e[33]] + SB[e[13], e[9], e[9], e[38]] + 
 SB[e[13], e[9], e[13], e[9]] + SB[e[13], e[9], e[13], e[14]] - 
 SB[e[13], e[9], e[13], e[27]] - SB[e[13], e[9], e[13], e[32]] - 
 SB[e[13], e[9], e[13], e[33]] - SB[e[13], e[9], e[13], e[38]] + 
 SB[e[13], e[9], e[14], e[7]] - 2*SB[e[13], e[9], e[14], e[9]] + 
 SB[e[13], e[9], e[14], e[13]] - 2*SB[e[13], e[9], e[14], e[14]] + 
 SB[e[13], e[9], e[14], e[27]] + SB[e[13], e[9], e[14], e[32]] + 
 SB[e[13], e[9], e[14], e[33]] + SB[e[13], e[9], e[14], e[38]] - 
 SB[e[13], e[9], e[24], e[9]] + SB[e[13], e[9], e[24], e[13]] - 
 SB[e[13], e[9], e[24], e[14]] + SB[e[13], e[9], e[24], e[27]] + 
 SB[e[13], e[9], e[24], e[32]] - SB[e[13], e[9], e[27], e[7]] + 
 2*SB[e[13], e[9], e[27], e[9]] - SB[e[13], e[9], e[27], e[13]] + 
 SB[e[13], e[9], e[27], e[14]] - SB[e[13], e[9], e[27], e[32]] - 
 SB[e[13], e[9], e[27], e[38]] - SB[e[13], e[9], e[32], e[7]] + 
 SB[e[13], e[9], e[32], e[9]] - SB[e[13], e[9], e[32], e[13]] + 
 2*SB[e[13], e[9], e[32], e[14]] - SB[e[13], e[9], e[32], e[27]] - 
 SB[e[13], e[9], e[32], e[33]] - SB[e[13], e[9], e[33], e[7]] + 
 2*SB[e[13], e[9], e[33], e[9]] - SB[e[13], e[9], e[33], e[13]] + 
 SB[e[13], e[9], e[33], e[14]] - SB[e[13], e[9], e[33], e[32]] - 
 SB[e[13], e[9], e[33], e[38]] - SB[e[13], e[9], e[38], e[7]] + 
 SB[e[13], e[9], e[38], e[9]] - SB[e[13], e[9], e[38], e[13]] + 
 2*SB[e[13], e[9], e[38], e[14]] - SB[e[13], e[9], e[38], e[27]] - 
 SB[e[13], e[9], e[38], e[33]] - SB[e[13], e[13], e[9], e[9]] + 
 SB[e[13], e[13], e[9], e[13]] + SB[e[13], e[13], e[9], e[32]] - 
 SB[e[13], e[13], e[9], e[33]] + SB[e[13], e[13], e[14], e[13]] - 
 SB[e[13], e[13], e[14], e[14]] + SB[e[13], e[13], e[14], e[27]] - 
 SB[e[13], e[13], e[14], e[38]] - SB[e[13], e[13], e[28], e[13]] + 
 SB[e[13], e[13], e[28], e[14]] - SB[e[13], e[13], e[28], e[27]] + 
 SB[e[13], e[13], e[28], e[38]] + SB[e[13], e[13], e[29], e[9]] - 
 SB[e[13], e[13], e[29], e[13]] - SB[e[13], e[13], e[29], e[32]] + 
 SB[e[13], e[13], e[29], e[33]] + SB[e[13], e[13], e[31], e[9]] + 
 SB[e[13], e[13], e[31], e[14]] - SB[e[13], e[13], e[31], e[27]] - 
 SB[e[13], e[13], e[31], e[32]] - SB[e[13], e[13], e[31], e[33]] - 
 SB[e[13], e[13], e[31], e[38]] - SB[e[13], e[13], e[33], e[9]] - 
 SB[e[13], e[13], e[33], e[13]] + SB[e[13], e[13], e[33], e[32]] + 
 SB[e[13], e[13], e[33], e[33]] + 2*SB[e[13], e[13], e[33], e[38]] + 
 2*SB[e[13], e[13], e[37], e[13]] - 
 2*SB[e[13], e[13], e[37], e[33]] - 
 2*SB[e[13], e[13], e[37], e[38]] - SB[e[13], e[13], e[38], e[13]] - 
 SB[e[13], e[13], e[38], e[14]] + SB[e[13], e[13], e[38], e[27]] + 
 2*SB[e[13], e[13], e[38], e[33]] + SB[e[13], e[13], e[38], e[38]] + 
 SB[e[13], e[14], e[6], e[7]] - SB[e[13], e[14], e[6], e[9]] - 
 SB[e[13], e[14], e[6], e[14]] + SB[e[13], e[14], e[6], e[33]] + 
 SB[e[13], e[14], e[6], e[38]] + SB[e[13], e[14], e[7], e[9]] + 
 SB[e[13], e[14], e[7], e[14]] - SB[e[13], e[14], e[7], e[27]] - 
 SB[e[13], e[14], e[7], e[32]] - SB[e[13], e[14], e[7], e[33]] - 
 SB[e[13], e[14], e[7], e[38]] + SB[e[13], e[14], e[9], e[7]] - 
 2*SB[e[13], e[14], e[9], e[9]] + SB[e[13], e[14], e[9], e[13]] - 
 2*SB[e[13], e[14], e[9], e[14]] + SB[e[13], e[14], e[9], e[27]] + 
 SB[e[13], e[14], e[9], e[32]] + SB[e[13], e[14], e[9], e[33]] + 
 SB[e[13], e[14], e[9], e[38]] + SB[e[13], e[14], e[13], e[9]] + 
 SB[e[13], e[14], e[13], e[14]] - SB[e[13], e[14], e[13], e[27]] - 
 SB[e[13], e[14], e[13], e[32]] - SB[e[13], e[14], e[13], e[33]] - 
 SB[e[13], e[14], e[13], e[38]] + SB[e[13], e[14], e[14], e[7]] - 
 2*SB[e[13], e[14], e[14], e[9]] + SB[e[13], e[14], e[14], e[13]] - 
 2*SB[e[13], e[14], e[14], e[14]] + SB[e[13], e[14], e[14], e[27]] + 
 SB[e[13], e[14], e[14], e[32]] + SB[e[13], e[14], e[14], e[33]] + 
 SB[e[13], e[14], e[14], e[38]] - SB[e[13], e[14], e[24], e[9]] + 
 SB[e[13], e[14], e[24], e[13]] - SB[e[13], e[14], e[24], e[14]] + 
 SB[e[13], e[14], e[24], e[27]] + SB[e[13], e[14], e[24], e[32]] - 
 SB[e[13], e[14], e[27], e[7]] + 2*SB[e[13], e[14], e[27], e[9]] - 
 SB[e[13], e[14], e[27], e[13]] + SB[e[13], e[14], e[27], e[14]] - 
 SB[e[13], e[14], e[27], e[32]] - SB[e[13], e[14], e[27], e[38]] - 
 SB[e[13], e[14], e[32], e[7]] + SB[e[13], e[14], e[32], e[9]] - 
 SB[e[13], e[14], e[32], e[13]] + 2*SB[e[13], e[14], e[32], e[14]] - 
 SB[e[13], e[14], e[32], e[27]] - SB[e[13], e[14], e[32], e[33]] - 
 SB[e[13], e[14], e[33], e[7]] + 2*SB[e[13], e[14], e[33], e[9]] - 
 SB[e[13], e[14], e[33], e[13]] + SB[e[13], e[14], e[33], e[14]] - 
 SB[e[13], e[14], e[33], e[32]] - SB[e[13], e[14], e[33], e[38]] - 
 SB[e[13], e[14], e[38], e[7]] + SB[e[13], e[14], e[38], e[9]] - 
 SB[e[13], e[14], e[38], e[13]] + 2*SB[e[13], e[14], e[38], e[14]] - 
 SB[e[13], e[14], e[38], e[27]] - SB[e[13], e[14], e[38], e[33]] - 
 SB[e[13], e[24], e[9], e[7]] + SB[e[13], e[24], e[9], e[9]] + 
 SB[e[13], e[24], e[9], e[27]] - SB[e[13], e[24], e[9], e[38]] - 
 SB[e[13], e[24], e[13], e[9]] - SB[e[13], e[24], e[13], e[14]] + 
 SB[e[13], e[24], e[13], e[27]] + SB[e[13], e[24], e[13], e[32]] + 
 SB[e[13], e[24], e[13], e[33]] + SB[e[13], e[24], e[13], e[38]] - 
 SB[e[13], e[24], e[14], e[7]] + SB[e[13], e[24], e[14], e[14]] + 
 SB[e[13], e[24], e[14], e[32]] - SB[e[13], e[24], e[14], e[33]] + 
 3*SB[e[13], e[24], e[24], e[9]] - 3*SB[e[13], e[24], e[24], e[13]] + 
 3*SB[e[13], e[24], e[24], e[14]] - 
 3*SB[e[13], e[24], e[24], e[27]] - 
 3*SB[e[13], e[24], e[24], e[32]] - SB[e[13], e[24], e[25], e[7]] + 
 SB[e[13], e[24], e[25], e[27]] + SB[e[13], e[24], e[25], e[32]] + 
 SB[e[13], e[24], e[27], e[7]] - 2*SB[e[13], e[24], e[27], e[9]] + 
 SB[e[13], e[24], e[27], e[13]] - SB[e[13], e[24], e[27], e[14]] + 
 SB[e[13], e[24], e[27], e[32]] + SB[e[13], e[24], e[27], e[38]] + 
 SB[e[13], e[24], e[28], e[13]] - SB[e[13], e[24], e[28], e[14]] + 
 SB[e[13], e[24], e[28], e[27]] - SB[e[13], e[24], e[28], e[38]] - 
 SB[e[13], e[24], e[29], e[9]] + SB[e[13], e[24], e[29], e[13]] + 
 SB[e[13], e[24], e[29], e[32]] - SB[e[13], e[24], e[29], e[33]] + 
 SB[e[13], e[24], e[32], e[7]] - SB[e[13], e[24], e[32], e[9]] + 
 SB[e[13], e[24], e[32], e[13]] - 2*SB[e[13], e[24], e[32], e[14]] + 
 SB[e[13], e[24], e[32], e[27]] + SB[e[13], e[24], e[32], e[33]] - 
 SB[e[13], e[31], e[7], e[9]] - SB[e[13], e[31], e[7], e[14]] + 
 SB[e[13], e[31], e[7], e[27]] + SB[e[13], e[31], e[7], e[32]] + 
 SB[e[13], e[31], e[7], e[33]] + SB[e[13], e[31], e[7], e[38]] - 
 SB[e[13], e[31], e[9], e[7]] + 2*SB[e[13], e[31], e[9], e[9]] - 
 SB[e[13], e[31], e[9], e[13]] + 3*SB[e[13], e[31], e[9], e[14]] - 
 2*SB[e[13], e[31], e[9], e[27]] - SB[e[13], e[31], e[9], e[32]] - 
 2*SB[e[13], e[31], e[9], e[33]] - SB[e[13], e[31], e[9], e[38]] - 
 SB[e[13], e[31], e[13], e[9]] - SB[e[13], e[31], e[13], e[14]] + 
 SB[e[13], e[31], e[13], e[27]] + SB[e[13], e[31], e[13], e[32]] + 
 SB[e[13], e[31], e[13], e[33]] + SB[e[13], e[31], e[13], e[38]] - 
 SB[e[13], e[31], e[14], e[7]] + 3*SB[e[13], e[31], e[14], e[9]] - 
 SB[e[13], e[31], e[14], e[13]] + 2*SB[e[13], e[31], e[14], e[14]] - 
 SB[e[13], e[31], e[14], e[27]] - 2*SB[e[13], e[31], e[14], e[32]] - 
 SB[e[13], e[31], e[14], e[33]] - 2*SB[e[13], e[31], e[14], e[38]] + 
 SB[e[13], e[31], e[27], e[7]] - 2*SB[e[13], e[31], e[27], e[9]] + 
 SB[e[13], e[31], e[27], e[13]] - SB[e[13], e[31], e[27], e[14]] + 
 SB[e[13], e[31], e[27], e[32]] + SB[e[13], e[31], e[27], e[38]] + 
 SB[e[13], e[31], e[32], e[7]] - SB[e[13], e[31], e[32], e[9]] + 
 SB[e[13], e[31], e[32], e[13]] - 2*SB[e[13], e[31], e[32], e[14]] + 
 SB[e[13], e[31], e[32], e[27]] + SB[e[13], e[31], e[32], e[33]] + 
 SB[e[13], e[31], e[33], e[7]] - 2*SB[e[13], e[31], e[33], e[9]] + 
 SB[e[13], e[31], e[33], e[13]] - SB[e[13], e[31], e[33], e[14]] + 
 SB[e[13], e[31], e[33], e[32]] + SB[e[13], e[31], e[33], e[38]] + 
 SB[e[13], e[31], e[38], e[7]] - SB[e[13], e[31], e[38], e[9]] + 
 SB[e[13], e[31], e[38], e[13]] - 2*SB[e[13], e[31], e[38], e[14]] + 
 SB[e[13], e[31], e[38], e[27]] + SB[e[13], e[31], e[38], e[33]] - 
 SB[e[13], e[33], e[6], e[7]] + SB[e[13], e[33], e[6], e[9]] + 
 SB[e[13], e[33], e[6], e[14]] - SB[e[13], e[33], e[6], e[33]] - 
 SB[e[13], e[33], e[6], e[38]] + SB[e[13], e[33], e[9], e[9]] - 
 SB[e[13], e[33], e[9], e[13]] - SB[e[13], e[33], e[9], e[32]] + 
 SB[e[13], e[33], e[9], e[33]] - SB[e[13], e[33], e[14], e[13]] + 
 SB[e[13], e[33], e[14], e[14]] - SB[e[13], e[33], e[14], e[27]] + 
 SB[e[13], e[33], e[14], e[38]] - SB[e[13], e[33], e[31], e[9]] - 
 SB[e[13], e[33], e[31], e[14]] + SB[e[13], e[33], e[31], e[27]] + 
 SB[e[13], e[33], e[31], e[32]] + SB[e[13], e[33], e[31], e[33]] + 
 SB[e[13], e[33], e[31], e[38]] + SB[e[13], e[33], e[33], e[13]] - 
 SB[e[13], e[33], e[33], e[33]] - SB[e[13], e[33], e[33], e[38]] - 
 SB[e[13], e[33], e[37], e[13]] + SB[e[13], e[33], e[37], e[33]] + 
 SB[e[13], e[33], e[37], e[38]] + SB[e[13], e[33], e[38], e[13]] - 
 SB[e[13], e[33], e[38], e[33]] - SB[e[13], e[33], e[38], e[38]] + 
 SB[e[13], e[37], e[6], e[7]] - SB[e[13], e[37], e[6], e[9]] - 
 SB[e[13], e[37], e[6], e[14]] + SB[e[13], e[37], e[6], e[33]] + 
 SB[e[13], e[37], e[6], e[38]] + SB[e[13], e[37], e[28], e[13]] - 
 SB[e[13], e[37], e[28], e[14]] + SB[e[13], e[37], e[28], e[27]] - 
 SB[e[13], e[37], e[28], e[38]] - SB[e[13], e[37], e[29], e[9]] + 
 SB[e[13], e[37], e[29], e[13]] + SB[e[13], e[37], e[29], e[32]] - 
 SB[e[13], e[37], e[29], e[33]] + SB[e[13], e[37], e[33], e[9]] - 
 SB[e[13], e[37], e[33], e[32]] - SB[e[13], e[37], e[33], e[38]] - 
 SB[e[13], e[37], e[37], e[13]] + SB[e[13], e[37], e[37], e[33]] + 
 SB[e[13], e[37], e[37], e[38]] + SB[e[13], e[37], e[38], e[14]] - 
 SB[e[13], e[37], e[38], e[27]] - SB[e[13], e[37], e[38], e[33]] - 
 SB[e[13], e[38], e[6], e[7]] + SB[e[13], e[38], e[6], e[9]] + 
 SB[e[13], e[38], e[6], e[14]] - SB[e[13], e[38], e[6], e[33]] - 
 SB[e[13], e[38], e[6], e[38]] + SB[e[13], e[38], e[9], e[9]] - 
 SB[e[13], e[38], e[9], e[13]] - SB[e[13], e[38], e[9], e[32]] + 
 SB[e[13], e[38], e[9], e[33]] - SB[e[13], e[38], e[14], e[13]] + 
 SB[e[13], e[38], e[14], e[14]] - SB[e[13], e[38], e[14], e[27]] + 
 SB[e[13], e[38], e[14], e[38]] - SB[e[13], e[38], e[31], e[9]] - 
 SB[e[13], e[38], e[31], e[14]] + SB[e[13], e[38], e[31], e[27]] + 
 SB[e[13], e[38], e[31], e[32]] + SB[e[13], e[38], e[31], e[33]] + 
 SB[e[13], e[38], e[31], e[38]] + SB[e[13], e[38], e[33], e[13]] - 
 SB[e[13], e[38], e[33], e[33]] - SB[e[13], e[38], e[33], e[38]] - 
 SB[e[13], e[38], e[37], e[13]] + SB[e[13], e[38], e[37], e[33]] + 
 SB[e[13], e[38], e[37], e[38]] + SB[e[13], e[38], e[38], e[13]] - 
 SB[e[13], e[38], e[38], e[33]] - SB[e[13], e[38], e[38], e[38]] - 
 SB[e[25], e[7], e[9], e[7]] + SB[e[25], e[7], e[9], e[9]] + 
 SB[e[25], e[7], e[9], e[27]] - SB[e[25], e[7], e[9], e[38]] - 
 SB[e[25], e[7], e[14], e[7]] + SB[e[25], e[7], e[14], e[14]] + 
 SB[e[25], e[7], e[14], e[32]] - SB[e[25], e[7], e[14], e[33]] - 
 2*SB[e[25], e[7], e[25], e[7]] + 2*SB[e[25], e[7], e[25], e[27]] + 
 2*SB[e[25], e[7], e[25], e[32]] + SB[e[25], e[7], e[27], e[7]] + 
 SB[e[25], e[7], e[27], e[9]] - SB[e[25], e[7], e[27], e[27]] - 
 2*SB[e[25], e[7], e[27], e[32]] - SB[e[25], e[7], e[27], e[38]] - 
 SB[e[25], e[7], e[31], e[9]] - SB[e[25], e[7], e[31], e[14]] + 
 SB[e[25], e[7], e[31], e[27]] + SB[e[25], e[7], e[31], e[32]] + 
 SB[e[25], e[7], e[31], e[33]] + SB[e[25], e[7], e[31], e[38]] + 
 SB[e[25], e[7], e[32], e[7]] + SB[e[25], e[7], e[32], e[14]] - 
 2*SB[e[25], e[7], e[32], e[27]] - SB[e[25], e[7], e[32], e[32]] - 
 SB[e[25], e[7], e[32], e[33]] + SB[e[25], e[7], e[40], e[7]] - 
 SB[e[25], e[7], e[40], e[9]] - SB[e[25], e[7], e[40], e[27]] + 
 SB[e[25], e[7], e[40], e[38]] + SB[e[25], e[7], e[41], e[7]] - 
 SB[e[25], e[7], e[41], e[14]] - SB[e[25], e[7], e[41], e[32]] + 
 SB[e[25], e[7], e[41], e[33]] - SB[e[25], e[24], e[9], e[7]] + 
 SB[e[25], e[24], e[9], e[9]] + SB[e[25], e[24], e[9], e[27]] - 
 SB[e[25], e[24], e[9], e[38]] - SB[e[25], e[24], e[13], e[9]] - 
 SB[e[25], e[24], e[13], e[14]] + SB[e[25], e[24], e[13], e[27]] + 
 SB[e[25], e[24], e[13], e[32]] + SB[e[25], e[24], e[13], e[33]] + 
 SB[e[25], e[24], e[13], e[38]] - SB[e[25], e[24], e[14], e[7]] + 
 SB[e[25], e[24], e[14], e[14]] + SB[e[25], e[24], e[14], e[32]] - 
 SB[e[25], e[24], e[14], e[33]] + 3*SB[e[25], e[24], e[24], e[9]] - 
 3*SB[e[25], e[24], e[24], e[13]] + 
 3*SB[e[25], e[24], e[24], e[14]] - 
 3*SB[e[25], e[24], e[24], e[27]] - 
 3*SB[e[25], e[24], e[24], e[32]] - SB[e[25], e[24], e[25], e[7]] + 
 SB[e[25], e[24], e[25], e[27]] + SB[e[25], e[24], e[25], e[32]] + 
 SB[e[25], e[24], e[27], e[7]] - 2*SB[e[25], e[24], e[27], e[9]] + 
 SB[e[25], e[24], e[27], e[13]] - SB[e[25], e[24], e[27], e[14]] + 
 SB[e[25], e[24], e[27], e[32]] + SB[e[25], e[24], e[27], e[38]] + 
 SB[e[25], e[24], e[28], e[13]] - SB[e[25], e[24], e[28], e[14]] + 
 SB[e[25], e[24], e[28], e[27]] - SB[e[25], e[24], e[28], e[38]] - 
 SB[e[25], e[24], e[29], e[9]] + SB[e[25], e[24], e[29], e[13]] + 
 SB[e[25], e[24], e[29], e[32]] - SB[e[25], e[24], e[29], e[33]] + 
 SB[e[25], e[24], e[32], e[7]] - SB[e[25], e[24], e[32], e[9]] + 
 SB[e[25], e[24], e[32], e[13]] - 2*SB[e[25], e[24], e[32], e[14]] + 
 SB[e[25], e[24], e[32], e[27]] + SB[e[25], e[24], e[32], e[33]] + 
 SB[e[25], e[25], e[24], e[9]] - SB[e[25], e[25], e[24], e[13]] + 
 SB[e[25], e[25], e[24], e[14]] - SB[e[25], e[25], e[24], e[27]] - 
 SB[e[25], e[25], e[24], e[32]] + SB[e[25], e[25], e[25], e[7]] - 
 SB[e[25], e[25], e[25], e[27]] - SB[e[25], e[25], e[25], e[32]] - 
 SB[e[25], e[25], e[27], e[9]] + SB[e[25], e[25], e[27], e[32]] + 
 SB[e[25], e[25], e[27], e[38]] - SB[e[25], e[25], e[32], e[14]] + 
 SB[e[25], e[25], e[32], e[27]] + SB[e[25], e[25], e[32], e[33]] - 
 SB[e[25], e[25], e[40], e[7]] + SB[e[25], e[25], e[40], e[9]] + 
 SB[e[25], e[25], e[40], e[27]] - SB[e[25], e[25], e[40], e[38]] - 
 SB[e[25], e[25], e[41], e[7]] + SB[e[25], e[25], e[41], e[14]] + 
 SB[e[25], e[25], e[41], e[32]] - SB[e[25], e[25], e[41], e[33]] + 
 SB[e[25], e[27], e[9], e[7]] - SB[e[25], e[27], e[9], e[9]] - 
 SB[e[25], e[27], e[9], e[27]] + SB[e[25], e[27], e[9], e[38]] + 
 SB[e[25], e[27], e[14], e[7]] - SB[e[25], e[27], e[14], e[14]] - 
 SB[e[25], e[27], e[14], e[32]] + SB[e[25], e[27], e[14], e[33]] - 
 SB[e[25], e[27], e[24], e[9]] + SB[e[25], e[27], e[24], e[13]] - 
 SB[e[25], e[27], e[24], e[14]] + SB[e[25], e[27], e[24], e[27]] + 
 SB[e[25], e[27], e[24], e[32]] + SB[e[25], e[27], e[25], e[7]] - 
 SB[e[25], e[27], e[25], e[27]] - SB[e[25], e[27], e[25], e[32]] - 
 SB[e[25], e[27], e[27], e[7]] + SB[e[25], e[27], e[27], e[27]] + 
 SB[e[25], e[27], e[27], e[32]] + SB[e[25], e[27], e[31], e[9]] + 
 SB[e[25], e[27], e[31], e[14]] - SB[e[25], e[27], e[31], e[27]] - 
 SB[e[25], e[27], e[31], e[32]] - SB[e[25], e[27], e[31], e[33]] - 
 SB[e[25], e[27], e[31], e[38]] - SB[e[25], e[27], e[32], e[7]] + 
 SB[e[25], e[27], e[32], e[27]] + SB[e[25], e[27], e[32], e[32]] + 
 SB[e[25], e[32], e[9], e[7]] - SB[e[25], e[32], e[9], e[9]] - 
 SB[e[25], e[32], e[9], e[27]] + SB[e[25], e[32], e[9], e[38]] + 
 SB[e[25], e[32], e[14], e[7]] - SB[e[25], e[32], e[14], e[14]] - 
 SB[e[25], e[32], e[14], e[32]] + SB[e[25], e[32], e[14], e[33]] - 
 SB[e[25], e[32], e[24], e[9]] + SB[e[25], e[32], e[24], e[13]] - 
 SB[e[25], e[32], e[24], e[14]] + SB[e[25], e[32], e[24], e[27]] + 
 SB[e[25], e[32], e[24], e[32]] + SB[e[25], e[32], e[25], e[7]] - 
 SB[e[25], e[32], e[25], e[27]] - SB[e[25], e[32], e[25], e[32]] - 
 SB[e[25], e[32], e[27], e[7]] + SB[e[25], e[32], e[27], e[27]] + 
 SB[e[25], e[32], e[27], e[32]] + SB[e[25], e[32], e[31], e[9]] + 
 SB[e[25], e[32], e[31], e[14]] - SB[e[25], e[32], e[31], e[27]] - 
 SB[e[25], e[32], e[31], e[32]] - SB[e[25], e[32], e[31], e[33]] - 
 SB[e[25], e[32], e[31], e[38]] - SB[e[25], e[32], e[32], e[7]] + 
 SB[e[25], e[32], e[32], e[27]] + SB[e[25], e[32], e[32], e[32]] - 
 SB[e[25], e[36], e[25], e[7]] + SB[e[25], e[36], e[25], e[27]] + 
 SB[e[25], e[36], e[25], e[32]] + SB[e[25], e[36], e[28], e[13]] - 
 SB[e[25], e[36], e[28], e[14]] + SB[e[25], e[36], e[28], e[27]] - 
 SB[e[25], e[36], e[28], e[38]] - SB[e[25], e[36], e[29], e[9]] + 
 SB[e[25], e[36], e[29], e[13]] + SB[e[25], e[36], e[29], e[32]] - 
 SB[e[25], e[36], e[29], e[33]] - SB[e[25], e[36], e[37], e[13]] + 
 SB[e[25], e[36], e[37], e[33]] + SB[e[25], e[36], e[37], e[38]] + 
 SB[e[25], e[36], e[40], e[7]] - SB[e[25], e[36], e[40], e[9]] - 
 SB[e[25], e[36], e[40], e[27]] + SB[e[25], e[36], e[40], e[38]] + 
 SB[e[25], e[36], e[41], e[7]] - SB[e[25], e[36], e[41], e[14]] - 
 SB[e[25], e[36], e[41], e[32]] + SB[e[25], e[36], e[41], e[33]] + 
 SB[e[31], e[7], e[6], e[7]] - SB[e[31], e[7], e[6], e[9]] - 
 SB[e[31], e[7], e[6], e[14]] + SB[e[31], e[7], e[6], e[33]] + 
 SB[e[31], e[7], e[6], e[38]] - SB[e[31], e[7], e[9], e[7]] + 
 SB[e[31], e[7], e[9], e[9]] + SB[e[31], e[7], e[9], e[14]] - 
 SB[e[31], e[7], e[9], e[33]] - SB[e[31], e[7], e[9], e[38]] - 
 SB[e[31], e[7], e[14], e[7]] + SB[e[31], e[7], e[14], e[9]] + 
 SB[e[31], e[7], e[14], e[14]] - SB[e[31], e[7], e[14], e[33]] - 
 SB[e[31], e[7], e[14], e[38]] - SB[e[31], e[7], e[25], e[7]] + 
 SB[e[31], e[7], e[25], e[27]] + SB[e[31], e[7], e[25], e[32]] + 
 SB[e[31], e[7], e[27], e[7]] - SB[e[31], e[7], e[27], e[27]] - 
 SB[e[31], e[7], e[27], e[32]] - SB[e[31], e[7], e[31], e[9]] - 
 SB[e[31], e[7], e[31], e[14]] + SB[e[31], e[7], e[31], e[27]] + 
 SB[e[31], e[7], e[31], e[32]] + SB[e[31], e[7], e[31], e[33]] + 
 SB[e[31], e[7], e[31], e[38]] + SB[e[31], e[7], e[32], e[7]] - 
 SB[e[31], e[7], e[32], e[27]] - SB[e[31], e[7], e[32], e[32]] - 
 SB[e[31], e[9], e[6], e[7]] + SB[e[31], e[9], e[6], e[9]] + 
 SB[e[31], e[9], e[6], e[14]] - SB[e[31], e[9], e[6], e[33]] - 
 SB[e[31], e[9], e[6], e[38]] - SB[e[31], e[9], e[7], e[9]] - 
 SB[e[31], e[9], e[7], e[14]] + SB[e[31], e[9], e[7], e[27]] + 
 SB[e[31], e[9], e[7], e[32]] + SB[e[31], e[9], e[7], e[33]] + 
 SB[e[31], e[9], e[7], e[38]] - SB[e[31], e[9], e[9], e[7]] + 
 2*SB[e[31], e[9], e[9], e[9]] - SB[e[31], e[9], e[9], e[13]] + 
 2*SB[e[31], e[9], e[9], e[14]] - SB[e[31], e[9], e[9], e[27]] - 
 SB[e[31], e[9], e[9], e[32]] - SB[e[31], e[9], e[9], e[33]] - 
 SB[e[31], e[9], e[9], e[38]] - SB[e[31], e[9], e[13], e[9]] - 
 SB[e[31], e[9], e[13], e[14]] + SB[e[31], e[9], e[13], e[27]] + 
 SB[e[31], e[9], e[13], e[32]] + SB[e[31], e[9], e[13], e[33]] + 
 SB[e[31], e[9], e[13], e[38]] - SB[e[31], e[9], e[14], e[7]] + 
 2*SB[e[31], e[9], e[14], e[9]] - SB[e[31], e[9], e[14], e[13]] + 
 2*SB[e[31], e[9], e[14], e[14]] - SB[e[31], e[9], e[14], e[27]] - 
 SB[e[31], e[9], e[14], e[32]] - SB[e[31], e[9], e[14], e[33]] - 
 SB[e[31], e[9], e[14], e[38]] + SB[e[31], e[9], e[24], e[9]] - 
 SB[e[31], e[9], e[24], e[13]] + SB[e[31], e[9], e[24], e[14]] - 
 SB[e[31], e[9], e[24], e[27]] - SB[e[31], e[9], e[24], e[32]] + 
 SB[e[31], e[9], e[27], e[7]] - 2*SB[e[31], e[9], e[27], e[9]] + 
 SB[e[31], e[9], e[27], e[13]] - SB[e[31], e[9], e[27], e[14]] + 
 SB[e[31], e[9], e[27], e[32]] + SB[e[31], e[9], e[27], e[38]] + 
 SB[e[31], e[9], e[32], e[7]] - SB[e[31], e[9], e[32], e[9]] + 
 SB[e[31], e[9], e[32], e[13]] - 2*SB[e[31], e[9], e[32], e[14]] + 
 SB[e[31], e[9], e[32], e[27]] + SB[e[31], e[9], e[32], e[33]] + 
 SB[e[31], e[9], e[33], e[7]] - 2*SB[e[31], e[9], e[33], e[9]] + 
 SB[e[31], e[9], e[33], e[13]] - SB[e[31], e[9], e[33], e[14]] + 
 SB[e[31], e[9], e[33], e[32]] + SB[e[31], e[9], e[33], e[38]] + 
 SB[e[31], e[9], e[38], e[7]] - SB[e[31], e[9], e[38], e[9]] + 
 SB[e[31], e[9], e[38], e[13]] - 2*SB[e[31], e[9], e[38], e[14]] + 
 SB[e[31], e[9], e[38], e[27]] + SB[e[31], e[9], e[38], e[33]] + 
 SB[e[31], e[13], e[9], e[9]] - SB[e[31], e[13], e[9], e[13]] + 
 SB[e[31], e[13], e[9], e[14]] - SB[e[31], e[13], e[9], e[27]] - 
 SB[e[31], e[13], e[9], e[32]] + SB[e[31], e[13], e[14], e[9]] - 
 SB[e[31], e[13], e[14], e[13]] + SB[e[31], e[13], e[14], e[14]] - 
 SB[e[31], e[13], e[14], e[27]] - SB[e[31], e[13], e[14], e[32]] - 
 SB[e[31], e[13], e[24], e[9]] + SB[e[31], e[13], e[24], e[13]] - 
 SB[e[31], e[13], e[24], e[14]] + SB[e[31], e[13], e[24], e[27]] + 
 SB[e[31], e[13], e[24], e[32]] - SB[e[31], e[13], e[31], e[9]] - 
 SB[e[31], e[13], e[31], e[14]] + SB[e[31], e[13], e[31], e[27]] + 
 SB[e[31], e[13], e[31], e[32]] + SB[e[31], e[13], e[31], e[33]] + 
 SB[e[31], e[13], e[31], e[38]] + SB[e[31], e[13], e[33], e[13]] - 
 SB[e[31], e[13], e[33], e[33]] - SB[e[31], e[13], e[33], e[38]] - 
 SB[e[31], e[13], e[37], e[13]] + SB[e[31], e[13], e[37], e[33]] + 
 SB[e[31], e[13], e[37], e[38]] + SB[e[31], e[13], e[38], e[13]] - 
 SB[e[31], e[13], e[38], e[33]] - SB[e[31], e[13], e[38], e[38]] - 
 SB[e[31], e[14], e[6], e[7]] + SB[e[31], e[14], e[6], e[9]] + 
 SB[e[31], e[14], e[6], e[14]] - SB[e[31], e[14], e[6], e[33]] - 
 SB[e[31], e[14], e[6], e[38]] - SB[e[31], e[14], e[7], e[9]] - 
 SB[e[31], e[14], e[7], e[14]] + SB[e[31], e[14], e[7], e[27]] + 
 SB[e[31], e[14], e[7], e[32]] + SB[e[31], e[14], e[7], e[33]] + 
 SB[e[31], e[14], e[7], e[38]] - SB[e[31], e[14], e[9], e[7]] + 
 2*SB[e[31], e[14], e[9], e[9]] - SB[e[31], e[14], e[9], e[13]] + 
 2*SB[e[31], e[14], e[9], e[14]] - SB[e[31], e[14], e[9], e[27]] - 
 SB[e[31], e[14], e[9], e[32]] - SB[e[31], e[14], e[9], e[33]] - 
 SB[e[31], e[14], e[9], e[38]] - SB[e[31], e[14], e[13], e[9]] - 
 SB[e[31], e[14], e[13], e[14]] + SB[e[31], e[14], e[13], e[27]] + 
 SB[e[31], e[14], e[13], e[32]] + SB[e[31], e[14], e[13], e[33]] + 
 SB[e[31], e[14], e[13], e[38]] - SB[e[31], e[14], e[14], e[7]] + 
 2*SB[e[31], e[14], e[14], e[9]] - SB[e[31], e[14], e[14], e[13]] + 
 2*SB[e[31], e[14], e[14], e[14]] - SB[e[31], e[14], e[14], e[27]] - 
 SB[e[31], e[14], e[14], e[32]] - SB[e[31], e[14], e[14], e[33]] - 
 SB[e[31], e[14], e[14], e[38]] + SB[e[31], e[14], e[24], e[9]] - 
 SB[e[31], e[14], e[24], e[13]] + SB[e[31], e[14], e[24], e[14]] - 
 SB[e[31], e[14], e[24], e[27]] - SB[e[31], e[14], e[24], e[32]] + 
 SB[e[31], e[14], e[27], e[7]] - 2*SB[e[31], e[14], e[27], e[9]] + 
 SB[e[31], e[14], e[27], e[13]] - SB[e[31], e[14], e[27], e[14]] + 
 SB[e[31], e[14], e[27], e[32]] + SB[e[31], e[14], e[27], e[38]] + 
 SB[e[31], e[14], e[32], e[7]] - SB[e[31], e[14], e[32], e[9]] + 
 SB[e[31], e[14], e[32], e[13]] - 2*SB[e[31], e[14], e[32], e[14]] + 
 SB[e[31], e[14], e[32], e[27]] + SB[e[31], e[14], e[32], e[33]] + 
 SB[e[31], e[14], e[33], e[7]] - 2*SB[e[31], e[14], e[33], e[9]] + 
 SB[e[31], e[14], e[33], e[13]] - SB[e[31], e[14], e[33], e[14]] + 
 SB[e[31], e[14], e[33], e[32]] + SB[e[31], e[14], e[33], e[38]] + 
 SB[e[31], e[14], e[38], e[7]] - SB[e[31], e[14], e[38], e[9]] + 
 SB[e[31], e[14], e[38], e[13]] - 2*SB[e[31], e[14], e[38], e[14]] + 
 SB[e[31], e[14], e[38], e[27]] + SB[e[31], e[14], e[38], e[33]] + 
 SB[e[31], e[27], e[9], e[7]] - SB[e[31], e[27], e[9], e[9]] - 
 SB[e[31], e[27], e[9], e[27]] + SB[e[31], e[27], e[9], e[38]] + 
 SB[e[31], e[27], e[14], e[7]] - SB[e[31], e[27], e[14], e[14]] - 
 SB[e[31], e[27], e[14], e[32]] + SB[e[31], e[27], e[14], e[33]] - 
 SB[e[31], e[27], e[24], e[9]] + SB[e[31], e[27], e[24], e[13]] - 
 SB[e[31], e[27], e[24], e[14]] + SB[e[31], e[27], e[24], e[27]] + 
 SB[e[31], e[27], e[24], e[32]] + SB[e[31], e[27], e[25], e[7]] - 
 SB[e[31], e[27], e[25], e[27]] - SB[e[31], e[27], e[25], e[32]] - 
 SB[e[31], e[27], e[27], e[7]] + SB[e[31], e[27], e[27], e[27]] + 
 SB[e[31], e[27], e[27], e[32]] + SB[e[31], e[27], e[31], e[9]] + 
 SB[e[31], e[27], e[31], e[14]] - SB[e[31], e[27], e[31], e[27]] - 
 SB[e[31], e[27], e[31], e[32]] - SB[e[31], e[27], e[31], e[33]] - 
 SB[e[31], e[27], e[31], e[38]] - SB[e[31], e[27], e[32], e[7]] + 
 SB[e[31], e[27], e[32], e[27]] + SB[e[31], e[27], e[32], e[32]] + 
 SB[e[31], e[31], e[7], e[9]] + SB[e[31], e[31], e[7], e[14]] - 
 SB[e[31], e[31], e[7], e[27]] - SB[e[31], e[31], e[7], e[32]] - 
 SB[e[31], e[31], e[7], e[33]] - SB[e[31], e[31], e[7], e[38]] + 
 SB[e[31], e[31], e[9], e[7]] - 2*SB[e[31], e[31], e[9], e[9]] + 
 SB[e[31], e[31], e[9], e[13]] - 4*SB[e[31], e[31], e[9], e[14]] + 
 3*SB[e[31], e[31], e[9], e[27]] + SB[e[31], e[31], e[9], e[32]] + 
 3*SB[e[31], e[31], e[9], e[33]] + SB[e[31], e[31], e[9], e[38]] + 
 SB[e[31], e[31], e[13], e[9]] + SB[e[31], e[31], e[13], e[14]] - 
 SB[e[31], e[31], e[13], e[27]] - SB[e[31], e[31], e[13], e[32]] - 
 SB[e[31], e[31], e[13], e[33]] - SB[e[31], e[31], e[13], e[38]] + 
 SB[e[31], e[31], e[14], e[7]] - 4*SB[e[31], e[31], e[14], e[9]] + 
 SB[e[31], e[31], e[14], e[13]] - 2*SB[e[31], e[31], e[14], e[14]] + 
 SB[e[31], e[31], e[14], e[27]] + 3*SB[e[31], e[31], e[14], e[32]] + 
 SB[e[31], e[31], e[14], e[33]] + 3*SB[e[31], e[31], e[14], e[38]] - 
 SB[e[31], e[31], e[27], e[7]] + 3*SB[e[31], e[31], e[27], e[9]] - 
 SB[e[31], e[31], e[27], e[13]] + SB[e[31], e[31], e[27], e[14]] - 
 2*SB[e[31], e[31], e[27], e[32]] - 
 2*SB[e[31], e[31], e[27], e[38]] - SB[e[31], e[31], e[32], e[7]] + 
 SB[e[31], e[31], e[32], e[9]] - SB[e[31], e[31], e[32], e[13]] + 
 3*SB[e[31], e[31], e[32], e[14]] - 
 2*SB[e[31], e[31], e[32], e[27]] - 
 2*SB[e[31], e[31], e[32], e[33]] - SB[e[31], e[31], e[33], e[7]] + 
 3*SB[e[31], e[31], e[33], e[9]] - SB[e[31], e[31], e[33], e[13]] + 
 SB[e[31], e[31], e[33], e[14]] - 2*SB[e[31], e[31], e[33], e[32]] - 
 2*SB[e[31], e[31], e[33], e[38]] - SB[e[31], e[31], e[38], e[7]] + 
 SB[e[31], e[31], e[38], e[9]] - SB[e[31], e[31], e[38], e[13]] + 
 3*SB[e[31], e[31], e[38], e[14]] - 
 2*SB[e[31], e[31], e[38], e[27]] - 
 2*SB[e[31], e[31], e[38], e[33]] + SB[e[31], e[32], e[9], e[7]] - 
 SB[e[31], e[32], e[9], e[9]] - SB[e[31], e[32], e[9], e[27]] + 
 SB[e[31], e[32], e[9], e[38]] + SB[e[31], e[32], e[14], e[7]] - 
 SB[e[31], e[32], e[14], e[14]] - SB[e[31], e[32], e[14], e[32]] + 
 SB[e[31], e[32], e[14], e[33]] - SB[e[31], e[32], e[24], e[9]] + 
 SB[e[31], e[32], e[24], e[13]] - SB[e[31], e[32], e[24], e[14]] + 
 SB[e[31], e[32], e[24], e[27]] + SB[e[31], e[32], e[24], e[32]] + 
 SB[e[31], e[32], e[25], e[7]] - SB[e[31], e[32], e[25], e[27]] - 
 SB[e[31], e[32], e[25], e[32]] - SB[e[31], e[32], e[27], e[7]] + 
 SB[e[31], e[32], e[27], e[27]] + SB[e[31], e[32], e[27], e[32]] + 
 SB[e[31], e[32], e[31], e[9]] + SB[e[31], e[32], e[31], e[14]] - 
 SB[e[31], e[32], e[31], e[27]] - SB[e[31], e[32], e[31], e[32]] - 
 SB[e[31], e[32], e[31], e[33]] - SB[e[31], e[32], e[31], e[38]] - 
 SB[e[31], e[32], e[32], e[7]] + SB[e[31], e[32], e[32], e[27]] + 
 SB[e[31], e[32], e[32], e[32]] + SB[e[31], e[33], e[6], e[7]] - 
 SB[e[31], e[33], e[6], e[9]] - SB[e[31], e[33], e[6], e[14]] + 
 SB[e[31], e[33], e[6], e[33]] + SB[e[31], e[33], e[6], e[38]] - 
 SB[e[31], e[33], e[9], e[9]] + SB[e[31], e[33], e[9], e[13]] + 
 SB[e[31], e[33], e[9], e[32]] - SB[e[31], e[33], e[9], e[33]] + 
 SB[e[31], e[33], e[14], e[13]] - SB[e[31], e[33], e[14], e[14]] + 
 SB[e[31], e[33], e[14], e[27]] - SB[e[31], e[33], e[14], e[38]] + 
 SB[e[31], e[33], e[31], e[9]] + SB[e[31], e[33], e[31], e[14]] - 
 SB[e[31], e[33], e[31], e[27]] - SB[e[31], e[33], e[31], e[32]] - 
 SB[e[31], e[33], e[31], e[33]] - SB[e[31], e[33], e[31], e[38]] - 
 SB[e[31], e[33], e[33], e[13]] + SB[e[31], e[33], e[33], e[33]] + 
 SB[e[31], e[33], e[33], e[38]] + SB[e[31], e[33], e[37], e[13]] - 
 SB[e[31], e[33], e[37], e[33]] - SB[e[31], e[33], e[37], e[38]] - 
 SB[e[31], e[33], e[38], e[13]] + SB[e[31], e[33], e[38], e[33]] + 
 SB[e[31], e[33], e[38], e[38]] + SB[e[31], e[38], e[6], e[7]] - 
 SB[e[31], e[38], e[6], e[9]] - SB[e[31], e[38], e[6], e[14]] + 
 SB[e[31], e[38], e[6], e[33]] + SB[e[31], e[38], e[6], e[38]] - 
 SB[e[31], e[38], e[9], e[9]] + SB[e[31], e[38], e[9], e[13]] + 
 SB[e[31], e[38], e[9], e[32]] - SB[e[31], e[38], e[9], e[33]] + 
 SB[e[31], e[38], e[14], e[13]] - SB[e[31], e[38], e[14], e[14]] + 
 SB[e[31], e[38], e[14], e[27]] - SB[e[31], e[38], e[14], e[38]] + 
 SB[e[31], e[38], e[31], e[9]] + SB[e[31], e[38], e[31], e[14]] - 
 SB[e[31], e[38], e[31], e[27]] - SB[e[31], e[38], e[31], e[32]] - 
 SB[e[31], e[38], e[31], e[33]] - SB[e[31], e[38], e[31], e[38]] - 
 SB[e[31], e[38], e[33], e[13]] + SB[e[31], e[38], e[33], e[33]] + 
 SB[e[31], e[38], e[33], e[38]] + SB[e[31], e[38], e[37], e[13]] - 
 SB[e[31], e[38], e[37], e[33]] - SB[e[31], e[38], e[37], e[38]] - 
 SB[e[31], e[38], e[38], e[13]] + SB[e[31], e[38], e[38], e[33]] + 
 SB[e[31], e[38], e[38], e[38]] - 3*SB[e[37], e[6], e[6], e[7]] + 
 3*SB[e[37], e[6], e[6], e[9]] + 3*SB[e[37], e[6], e[6], e[14]] - 
 3*SB[e[37], e[6], e[6], e[33]] - 3*SB[e[37], e[6], e[6], e[38]] - 
 SB[e[37], e[6], e[7], e[9]] - SB[e[37], e[6], e[7], e[14]] + 
 SB[e[37], e[6], e[7], e[27]] + SB[e[37], e[6], e[7], e[32]] + 
 SB[e[37], e[6], e[7], e[33]] + SB[e[37], e[6], e[7], e[38]] + 
 SB[e[37], e[6], e[9], e[9]] - SB[e[37], e[6], e[9], e[13]] - 
 SB[e[37], e[6], e[9], e[32]] + SB[e[37], e[6], e[9], e[33]] - 
 SB[e[37], e[6], e[14], e[13]] + SB[e[37], e[6], e[14], e[14]] - 
 SB[e[37], e[6], e[14], e[27]] + SB[e[37], e[6], e[14], e[38]] + 
 SB[e[37], e[6], e[33], e[7]] - 2*SB[e[37], e[6], e[33], e[9]] + 
 SB[e[37], e[6], e[33], e[13]] - SB[e[37], e[6], e[33], e[14]] + 
 SB[e[37], e[6], e[33], e[32]] + SB[e[37], e[6], e[33], e[38]] - 
 SB[e[37], e[6], e[37], e[13]] + SB[e[37], e[6], e[37], e[33]] + 
 SB[e[37], e[6], e[37], e[38]] + SB[e[37], e[6], e[38], e[7]] - 
 SB[e[37], e[6], e[38], e[9]] + SB[e[37], e[6], e[38], e[13]] - 
 2*SB[e[37], e[6], e[38], e[14]] + SB[e[37], e[6], e[38], e[27]] + 
 SB[e[37], e[6], e[38], e[33]] + SB[e[37], e[6], e[40], e[7]] - 
 SB[e[37], e[6], e[40], e[9]] - SB[e[37], e[6], e[40], e[27]] + 
 SB[e[37], e[6], e[40], e[38]] + SB[e[37], e[6], e[41], e[7]] - 
 SB[e[37], e[6], e[41], e[14]] - SB[e[37], e[6], e[41], e[32]] + 
 SB[e[37], e[6], e[41], e[33]] + SB[e[37], e[13], e[9], e[9]] - 
 SB[e[37], e[13], e[9], e[13]] - SB[e[37], e[13], e[9], e[32]] + 
 SB[e[37], e[13], e[9], e[33]] - SB[e[37], e[13], e[14], e[13]] + 
 SB[e[37], e[13], e[14], e[14]] - SB[e[37], e[13], e[14], e[27]] + 
 SB[e[37], e[13], e[14], e[38]] + SB[e[37], e[13], e[28], e[13]] - 
 SB[e[37], e[13], e[28], e[14]] + SB[e[37], e[13], e[28], e[27]] - 
 SB[e[37], e[13], e[28], e[38]] - SB[e[37], e[13], e[29], e[9]] + 
 SB[e[37], e[13], e[29], e[13]] + SB[e[37], e[13], e[29], e[32]] - 
 SB[e[37], e[13], e[29], e[33]] - SB[e[37], e[13], e[31], e[9]] - 
 SB[e[37], e[13], e[31], e[14]] + SB[e[37], e[13], e[31], e[27]] + 
 SB[e[37], e[13], e[31], e[32]] + SB[e[37], e[13], e[31], e[33]] + 
 SB[e[37], e[13], e[31], e[38]] + SB[e[37], e[13], e[33], e[9]] + 
 SB[e[37], e[13], e[33], e[13]] - SB[e[37], e[13], e[33], e[32]] - 
 SB[e[37], e[13], e[33], e[33]] - 2*SB[e[37], e[13], e[33], e[38]] - 
 2*SB[e[37], e[13], e[37], e[13]] + 
 2*SB[e[37], e[13], e[37], e[33]] + 
 2*SB[e[37], e[13], e[37], e[38]] + SB[e[37], e[13], e[38], e[13]] + 
 SB[e[37], e[13], e[38], e[14]] - SB[e[37], e[13], e[38], e[27]] - 
 2*SB[e[37], e[13], e[38], e[33]] - SB[e[37], e[13], e[38], e[38]] + 
 SB[e[37], e[33], e[6], e[7]] - SB[e[37], e[33], e[6], e[9]] - 
 SB[e[37], e[33], e[6], e[14]] + SB[e[37], e[33], e[6], e[33]] + 
 SB[e[37], e[33], e[6], e[38]] - SB[e[37], e[33], e[9], e[9]] + 
 SB[e[37], e[33], e[9], e[13]] + SB[e[37], e[33], e[9], e[32]] - 
 SB[e[37], e[33], e[9], e[33]] + SB[e[37], e[33], e[14], e[13]] - 
 SB[e[37], e[33], e[14], e[14]] + SB[e[37], e[33], e[14], e[27]] - 
 SB[e[37], e[33], e[14], e[38]] + SB[e[37], e[33], e[31], e[9]] + 
 SB[e[37], e[33], e[31], e[14]] - SB[e[37], e[33], e[31], e[27]] - 
 SB[e[37], e[33], e[31], e[32]] - SB[e[37], e[33], e[31], e[33]] - 
 SB[e[37], e[33], e[31], e[38]] - SB[e[37], e[33], e[33], e[13]] + 
 SB[e[37], e[33], e[33], e[33]] + SB[e[37], e[33], e[33], e[38]] + 
 SB[e[37], e[33], e[37], e[13]] - SB[e[37], e[33], e[37], e[33]] - 
 SB[e[37], e[33], e[37], e[38]] - SB[e[37], e[33], e[38], e[13]] + 
 SB[e[37], e[33], e[38], e[33]] + SB[e[37], e[33], e[38], e[38]] - 
 SB[e[37], e[36], e[25], e[7]] + SB[e[37], e[36], e[25], e[27]] + 
 SB[e[37], e[36], e[25], e[32]] + SB[e[37], e[36], e[28], e[13]] - 
 SB[e[37], e[36], e[28], e[14]] + SB[e[37], e[36], e[28], e[27]] - 
 SB[e[37], e[36], e[28], e[38]] - SB[e[37], e[36], e[29], e[9]] + 
 SB[e[37], e[36], e[29], e[13]] + SB[e[37], e[36], e[29], e[32]] - 
 SB[e[37], e[36], e[29], e[33]] - SB[e[37], e[36], e[37], e[13]] + 
 SB[e[37], e[36], e[37], e[33]] + SB[e[37], e[36], e[37], e[38]] + 
 SB[e[37], e[36], e[40], e[7]] - SB[e[37], e[36], e[40], e[9]] - 
 SB[e[37], e[36], e[40], e[27]] + SB[e[37], e[36], e[40], e[38]] + 
 SB[e[37], e[36], e[41], e[7]] - SB[e[37], e[36], e[41], e[14]] - 
 SB[e[37], e[36], e[41], e[32]] + SB[e[37], e[36], e[41], e[33]] - 
 SB[e[37], e[37], e[6], e[7]] + SB[e[37], e[37], e[6], e[9]] + 
 SB[e[37], e[37], e[6], e[14]] - SB[e[37], e[37], e[6], e[33]] - 
 SB[e[37], e[37], e[6], e[38]] - SB[e[37], e[37], e[28], e[13]] + 
 SB[e[37], e[37], e[28], e[14]] - SB[e[37], e[37], e[28], e[27]] + 
 SB[e[37], e[37], e[28], e[38]] + SB[e[37], e[37], e[29], e[9]] - 
 SB[e[37], e[37], e[29], e[13]] - SB[e[37], e[37], e[29], e[32]] + 
 SB[e[37], e[37], e[29], e[33]] - SB[e[37], e[37], e[33], e[9]] + 
 SB[e[37], e[37], e[33], e[32]] + SB[e[37], e[37], e[33], e[38]] + 
 SB[e[37], e[37], e[37], e[13]] - SB[e[37], e[37], e[37], e[33]] - 
 SB[e[37], e[37], e[37], e[38]] - SB[e[37], e[37], e[38], e[14]] + 
 SB[e[37], e[37], e[38], e[27]] + SB[e[37], e[37], e[38], e[33]] + 
 SB[e[37], e[38], e[6], e[7]] - SB[e[37], e[38], e[6], e[9]] - 
 SB[e[37], e[38], e[6], e[14]] + SB[e[37], e[38], e[6], e[33]] + 
 SB[e[37], e[38], e[6], e[38]] - SB[e[37], e[38], e[9], e[9]] + 
 SB[e[37], e[38], e[9], e[13]] + SB[e[37], e[38], e[9], e[32]] - 
 SB[e[37], e[38], e[9], e[33]] + SB[e[37], e[38], e[14], e[13]] - 
 SB[e[37], e[38], e[14], e[14]] + SB[e[37], e[38], e[14], e[27]] - 
 SB[e[37], e[38], e[14], e[38]] + SB[e[37], e[38], e[31], e[9]] + 
 SB[e[37], e[38], e[31], e[14]] - SB[e[37], e[38], e[31], e[27]] - 
 SB[e[37], e[38], e[31], e[32]] - SB[e[37], e[38], e[31], e[33]] - 
 SB[e[37], e[38], e[31], e[38]] - SB[e[37], e[38], e[33], e[13]] + 
 SB[e[37], e[38], e[33], e[33]] + SB[e[37], e[38], e[33], e[38]] + 
 SB[e[37], e[38], e[37], e[13]] - SB[e[37], e[38], e[37], e[33]] - 
 SB[e[37], e[38], e[37], e[38]] - SB[e[37], e[38], e[38], e[13]] + 
 SB[e[37], e[38], e[38], e[33]] + SB[e[37], e[38], e[38], e[38]]


==> ancillary_data_files/7pt_data/2loop_symbol_7pt_double_pent_b_heptagon_letters.txt <==
-2*SB[e[1], e[1], e[1], e[8]] + 2*SB[e[1], e[1], e[1], e[17]] + 
 2*SB[e[1], e[1], e[1], e[35]] - 2*SB[e[1], e[1], e[1], e[39]] - 
 SB[e[1], e[1], e[8], e[17]] + SB[e[1], e[1], e[8], e[27]] + 
 SB[e[1], e[1], e[8], e[32]] - SB[e[1], e[1], e[8], e[35]] + 
 2*SB[e[1], e[1], e[8], e[39]] - SB[e[1], e[1], e[12], e[15]] - 
 SB[e[1], e[1], e[12], e[17]] + SB[e[1], e[1], e[12], e[39]] - 
 SB[e[1], e[1], e[17], e[8]] + 2*SB[e[1], e[1], e[17], e[17]] - 
 SB[e[1], e[1], e[17], e[20]] - SB[e[1], e[1], e[17], e[32]] - 
 SB[e[1], e[1], e[17], e[39]] - SB[e[1], e[1], e[19], e[20]] - 
 SB[e[1], e[1], e[19], e[35]] + SB[e[1], e[1], e[19], e[39]] + 
 SB[e[1], e[1], e[21], e[8]] - SB[e[1], e[1], e[21], e[17]] + 
 SB[e[1], e[1], e[21], e[20]] + SB[e[1], e[1], e[25], e[8]] - 
 SB[e[1], e[1], e[25], e[17]] - SB[e[1], e[1], e[25], e[27]] + 
 SB[e[1], e[1], e[26], e[27]] - SB[e[1], e[1], e[26], e[35]] + 
 SB[e[1], e[1], e[26], e[39]] - SB[e[1], e[1], e[35], e[8]] - 
 SB[e[1], e[1], e[35], e[15]] - SB[e[1], e[1], e[35], e[27]] + 
 2*SB[e[1], e[1], e[35], e[35]] - SB[e[1], e[1], e[35], e[39]] + 
 2*SB[e[1], e[1], e[39], e[8]] + SB[e[1], e[1], e[39], e[15]] - 
 SB[e[1], e[1], e[39], e[17]] + SB[e[1], e[1], e[39], e[20]] - 
 SB[e[1], e[1], e[39], e[35]] + SB[e[1], e[1], e[42], e[8]] - 
 SB[e[1], e[1], e[42], e[32]] - SB[e[1], e[1], e[42], e[35]] + 
 SB[e[1], e[2], e[1], e[8]] - SB[e[1], e[2], e[1], e[17]] - 
 SB[e[1], e[2], e[1], e[35]] + SB[e[1], e[2], e[1], e[39]] + 
 SB[e[1], e[2], e[12], e[15]] + SB[e[1], e[2], e[12], e[17]] - 
 SB[e[1], e[2], e[12], e[39]] - SB[e[1], e[2], e[15], e[20]] - 
 SB[e[1], e[2], e[15], e[35]] + SB[e[1], e[2], e[15], e[39]] + 
 SB[e[1], e[2], e[19], e[20]] + SB[e[1], e[2], e[19], e[35]] - 
 SB[e[1], e[2], e[19], e[39]] - SB[e[1], e[2], e[20], e[15]] - 
 SB[e[1], e[2], e[20], e[17]] + SB[e[1], e[2], e[20], e[39]] - 
 SB[e[1], e[2], e[21], e[8]] + SB[e[1], e[2], e[21], e[17]] - 
 SB[e[1], e[2], e[21], e[20]] + SB[e[1], e[3], e[1], e[8]] - 
 SB[e[1], e[3], e[1], e[17]] - SB[e[1], e[3], e[1], e[35]] + 
 SB[e[1], e[3], e[1], e[39]] - SB[e[1], e[3], e[25], e[8]] + 
 SB[e[1], e[3], e[25], e[17]] + SB[e[1], e[3], e[25], e[27]] - 
 SB[e[1], e[3], e[26], e[27]] + SB[e[1], e[3], e[26], e[35]] - 
 SB[e[1], e[3], e[26], e[39]] + SB[e[1], e[3], e[27], e[8]] - 
 SB[e[1], e[3], e[27], e[32]] - SB[e[1], e[3], e[27], e[35]] + 
 SB[e[1], e[3], e[32], e[8]] - SB[e[1], e[3], e[32], e[17]] - 
 SB[e[1], e[3], e[32], e[27]] - SB[e[1], e[3], e[42], e[8]] + 
 SB[e[1], e[3], e[42], e[32]] + SB[e[1], e[3], e[42], e[35]] + 
 SB[e[1], e[8], e[1], e[8]] - SB[e[1], e[8], e[1], e[17]] - 
 SB[e[1], e[8], e[1], e[35]] + SB[e[1], e[8], e[1], e[39]] - 
 SB[e[1], e[8], e[25], e[8]] + SB[e[1], e[8], e[25], e[17]] + 
 SB[e[1], e[8], e[25], e[27]] - SB[e[1], e[8], e[26], e[27]] + 
 SB[e[1], e[8], e[26], e[35]] - SB[e[1], e[8], e[26], e[39]] + 
 SB[e[1], e[8], e[27], e[8]] - SB[e[1], e[8], e[27], e[32]] - 
 SB[e[1], e[8], e[27], e[35]] + SB[e[1], e[8], e[32], e[8]] - 
 SB[e[1], e[8], e[32], e[17]] - SB[e[1], e[8], e[32], e[27]] - 
 SB[e[1], e[8], e[42], e[8]] + SB[e[1], e[8], e[42], e[32]] + 
 SB[e[1], e[8], e[42], e[35]] - SB[e[1], e[12], e[1], e[8]] + 
 SB[e[1], e[12], e[1], e[17]] + SB[e[1], e[12], e[1], e[35]] - 
 SB[e[1], e[12], e[1], e[39]] + SB[e[1], e[12], e[4], e[15]] + 
 SB[e[1], e[12], e[4], e[32]] - SB[e[1], e[12], e[5], e[8]] + 
 SB[e[1], e[12], e[5], e[17]] + SB[e[1], e[12], e[5], e[35]] - 
 SB[e[1], e[12], e[5], e[39]] - 2*SB[e[1], e[12], e[12], e[15]] - 
 2*SB[e[1], e[12], e[12], e[17]] + 2*SB[e[1], e[12], e[12], e[39]] + 
 SB[e[1], e[12], e[15], e[20]] + SB[e[1], e[12], e[15], e[35]] - 
 SB[e[1], e[12], e[15], e[39]] + SB[e[1], e[12], e[17], e[8]] - 
 2*SB[e[1], e[12], e[17], e[17]] + SB[e[1], e[12], e[17], e[20]] + 
 SB[e[1], e[12], e[17], e[32]] + SB[e[1], e[12], e[17], e[39]] + 
 SB[e[1], e[12], e[20], e[15]] + SB[e[1], e[12], e[20], e[17]] - 
 SB[e[1], e[12], e[20], e[39]] + SB[e[1], e[12], e[39], e[15]] + 
 SB[e[1], e[12], e[39], e[17]] - SB[e[1], e[12], e[39], e[20]] - 
 SB[e[1], e[12], e[39], e[35]] - SB[e[1], e[19], e[1], e[8]] + 
 SB[e[1], e[19], e[1], e[17]] + SB[e[1], e[19], e[1], e[35]] - 
 SB[e[1], e[19], e[1], e[39]] + SB[e[1], e[19], e[15], e[20]] + 
 SB[e[1], e[19], e[15], e[35]] - SB[e[1], e[19], e[15], e[39]] - 
 2*SB[e[1], e[19], e[19], e[20]] - 2*SB[e[1], e[19], e[19], e[35]] + 
 2*SB[e[1], e[19], e[19], e[39]] + SB[e[1], e[19], e[20], e[15]] + 
 SB[e[1], e[19], e[20], e[17]] - SB[e[1], e[19], e[20], e[39]] + 
 SB[e[1], e[19], e[21], e[8]] - SB[e[1], e[19], e[21], e[17]] + 
 SB[e[1], e[19], e[21], e[20]] - SB[e[1], e[19], e[26], e[27]] + 
 SB[e[1], e[19], e[26], e[35]] - SB[e[1], e[19], e[26], e[39]] + 
 SB[e[1], e[19], e[35], e[8]] + SB[e[1], e[19], e[35], e[15]] + 
 SB[e[1], e[19], e[35], e[27]] - 2*SB[e[1], e[19], e[35], e[35]] + 
 SB[e[1], e[19], e[35], e[39]] - SB[e[1], e[19], e[39], e[15]] - 
 SB[e[1], e[19], e[39], e[17]] + SB[e[1], e[19], e[39], e[20]] + 
 SB[e[1], e[19], e[39], e[35]] + SB[e[1], e[21], e[1], e[8]] - 
 SB[e[1], e[21], e[1], e[17]] - SB[e[1], e[21], e[1], e[35]] + 
 SB[e[1], e[21], e[1], e[39]] - SB[e[1], e[21], e[8], e[27]] + 
 SB[e[1], e[21], e[8], e[35]] - SB[e[1], e[21], e[8], e[39]] + 
 SB[e[1], e[21], e[19], e[20]] + SB[e[1], e[21], e[19], e[35]] - 
 SB[e[1], e[21], e[19], e[39]] - SB[e[1], e[21], e[25], e[8]] + 
 SB[e[1], e[21], e[25], e[17]] + SB[e[1], e[21], e[25], e[27]] - 
 SB[e[1], e[21], e[39], e[8]] + SB[e[1], e[21], e[39], e[17]] - 
 SB[e[1], e[21], e[39], e[20]] - SB[e[1], e[25], e[1], e[8]] + 
 SB[e[1], e[25], e[1], e[17]] + SB[e[1], e[25], e[1], e[35]] - 
 SB[e[1], e[25], e[1], e[39]] + SB[e[1], e[25], e[8], e[17]] + 
 SB[e[1], e[25], e[8], e[27]] - SB[e[1], e[25], e[8], e[32]] - 
 SB[e[1], e[25], e[8], e[35]] + SB[e[1], e[25], e[17], e[8]] - 
 2*SB[e[1], e[25], e[17], e[17]] + SB[e[1], e[25], e[17], e[20]] + 
 SB[e[1], e[25], e[17], e[32]] + SB[e[1], e[25], e[17], e[39]] - 
 SB[e[1], e[25], e[21], e[8]] + SB[e[1], e[25], e[21], e[17]] - 
 SB[e[1], e[25], e[21], e[20]] + 2*SB[e[1], e[25], e[25], e[8]] - 
 2*SB[e[1], e[25], e[25], e[17]] - 2*SB[e[1], e[25], e[25], e[27]] + 
 SB[e[1], e[25], e[26], e[27]] - SB[e[1], e[25], e[26], e[35]] + 
 SB[e[1], e[25], e[26], e[39]] - SB[e[1], e[25], e[27], e[8]] + 
 SB[e[1], e[25], e[27], e[32]] + SB[e[1], e[25], e[27], e[35]] - 
 SB[e[1], e[25], e[32], e[8]] + SB[e[1], e[25], e[32], e[17]] + 
 SB[e[1], e[25], e[32], e[27]] + SB[e[1], e[26], e[1], e[8]] - 
 SB[e[1], e[26], e[1], e[17]] - SB[e[1], e[26], e[1], e[35]] + 
 SB[e[1], e[26], e[1], e[39]] - SB[e[1], e[26], e[8], e[27]] + 
 SB[e[1], e[26], e[8], e[35]] - SB[e[1], e[26], e[8], e[39]] + 
 SB[e[1], e[26], e[19], e[20]] + SB[e[1], e[26], e[19], e[35]] - 
 SB[e[1], e[26], e[19], e[39]] - SB[e[1], e[26], e[25], e[8]] + 
 SB[e[1], e[26], e[25], e[17]] + SB[e[1], e[26], e[25], e[27]] - 
 SB[e[1], e[26], e[39], e[8]] + SB[e[1], e[26], e[39], e[17]] - 
 SB[e[1], e[26], e[39], e[20]] + SB[e[1], e[39], e[1], e[8]] - 
 SB[e[1], e[39], e[1], e[17]] - SB[e[1], e[39], e[1], e[35]] + 
 SB[e[1], e[39], e[1], e[39]] + SB[e[1], e[39], e[12], e[15]] + 
 SB[e[1], e[39], e[12], e[17]] - SB[e[1], e[39], e[12], e[39]] - 
 SB[e[1], e[39], e[15], e[20]] - SB[e[1], e[39], e[15], e[35]] + 
 SB[e[1], e[39], e[15], e[39]] + SB[e[1], e[39], e[19], e[20]] + 
 SB[e[1], e[39], e[19], e[35]] - SB[e[1], e[39], e[19], e[39]] - 
 SB[e[1], e[39], e[20], e[15]] - SB[e[1], e[39], e[20], e[17]] + 
 SB[e[1], e[39], e[20], e[39]] - SB[e[1], e[39], e[21], e[8]] + 
 SB[e[1], e[39], e[21], e[17]] - SB[e[1], e[39], e[21], e[20]] - 
 SB[e[1], e[42], e[1], e[8]] + SB[e[1], e[42], e[1], e[17]] + 
 SB[e[1], e[42], e[1], e[35]] - SB[e[1], e[42], e[1], e[39]] + 
 SB[e[1], e[42], e[4], e[15]] + SB[e[1], e[42], e[4], e[32]] - 
 SB[e[1], e[42], e[5], e[8]] + SB[e[1], e[42], e[5], e[17]] + 
 SB[e[1], e[42], e[5], e[35]] - SB[e[1], e[42], e[5], e[39]] - 
 SB[e[1], e[42], e[8], e[17]] - SB[e[1], e[42], e[8], e[27]] + 
 SB[e[1], e[42], e[8], e[32]] + SB[e[1], e[42], e[8], e[35]] - 
 SB[e[1], e[42], e[27], e[8]] + SB[e[1], e[42], e[27], e[32]] + 
 SB[e[1], e[42], e[27], e[35]] - SB[e[1], e[42], e[32], e[8]] + 
 SB[e[1], e[42], e[32], e[17]] + SB[e[1], e[42], e[32], e[27]] + 
 SB[e[1], e[42], e[35], e[8]] + SB[e[1], e[42], e[35], e[15]] + 
 SB[e[1], e[42], e[35], e[27]] - 2*SB[e[1], e[42], e[35], e[35]] + 
 SB[e[1], e[42], e[35], e[39]] + 2*SB[e[1], e[42], e[42], e[8]] - 
 2*SB[e[1], e[42], e[42], e[32]] - 2*SB[e[1], e[42], e[42], e[35]] + 
 SB[e[7], e[3], e[1], e[8]] - SB[e[7], e[3], e[1], e[17]] - 
 SB[e[7], e[3], e[1], e[35]] + SB[e[7], e[3], e[1], e[39]] - 
 SB[e[7], e[3], e[25], e[8]] + SB[e[7], e[3], e[25], e[17]] + 
 SB[e[7], e[3], e[25], e[27]] - SB[e[7], e[3], e[26], e[27]] + 
 SB[e[7], e[3], e[26], e[35]] - SB[e[7], e[3], e[26], e[39]] + 
 SB[e[7], e[3], e[27], e[8]] - SB[e[7], e[3], e[27], e[32]] - 
 SB[e[7], e[3], e[27], e[35]] + SB[e[7], e[3], e[32], e[8]] - 
 SB[e[7], e[3], e[32], e[17]] - SB[e[7], e[3], e[32], e[27]] - 
 SB[e[7], e[3], e[42], e[8]] + SB[e[7], e[3], e[42], e[32]] + 
 SB[e[7], e[3], e[42], e[35]] - SB[e[7], e[6], e[7], e[8]] + 
 SB[e[7], e[6], e[7], e[9]] + SB[e[7], e[6], e[7], e[27]] - 
 SB[e[7], e[6], e[7], e[31]] - SB[e[7], e[6], e[9], e[13]] + 
 SB[e[7], e[6], e[9], e[20]] + SB[e[7], e[6], e[9], e[31]] - 
 SB[e[7], e[6], e[10], e[8]] + SB[e[7], e[6], e[10], e[9]] - 
 SB[e[7], e[6], e[10], e[20]] - SB[e[7], e[6], e[10], e[38]] + 
 SB[e[7], e[6], e[10], e[39]] - SB[e[7], e[6], e[14], e[13]] - 
 SB[e[7], e[6], e[14], e[27]] + SB[e[7], e[6], e[14], e[31]] + 
 SB[e[7], e[6], e[33], e[13]] - SB[e[7], e[6], e[33], e[20]] - 
 SB[e[7], e[6], e[33], e[31]] - SB[e[7], e[6], e[37], e[13]] + 
 SB[e[7], e[6], e[37], e[20]] + SB[e[7], e[6], e[37], e[38]] - 
 SB[e[7], e[6], e[37], e[39]] + SB[e[7], e[6], e[38], e[13]] + 
 SB[e[7], e[6], e[38], e[27]] - SB[e[7], e[6], e[38], e[31]] + 
 SB[e[7], e[6], e[40], e[8]] - SB[e[7], e[6], e[40], e[9]] - 
 SB[e[7], e[6], e[40], e[27]] + SB[e[7], e[6], e[40], e[38]] - 
 SB[e[7], e[6], e[40], e[39]] + SB[e[7], e[7], e[7], e[8]] - 
 SB[e[7], e[7], e[7], e[9]] - SB[e[7], e[7], e[7], e[27]] + 
 SB[e[7], e[7], e[7], e[31]] + 2*SB[e[7], e[7], e[8], e[17]] + 
 SB[e[7], e[7], e[8], e[27]] - 2*SB[e[7], e[7], e[8], e[32]] - 
 SB[e[7], e[7], e[8], e[35]] - SB[e[7], e[7], e[8], e[39]] + 
 2*SB[e[7], e[7], e[9], e[8]] - 2*SB[e[7], e[7], e[9], e[9]] - 
 2*SB[e[7], e[7], e[9], e[17]] + SB[e[7], e[7], e[9], e[20]] - 
 SB[e[7], e[7], e[9], e[27]] + 2*SB[e[7], e[7], e[9], e[32]] + 
 2*SB[e[7], e[7], e[9], e[38]] - SB[e[7], e[7], e[22], e[8]] + 
 SB[e[7], e[7], e[22], e[9]] - SB[e[7], e[7], e[22], e[20]] - 
 SB[e[7], e[7], e[22], e[31]] + SB[e[7], e[7], e[23], e[27]] - 
 SB[e[7], e[7], e[23], e[31]] - SB[e[7], e[7], e[23], e[35]] + 
 SB[e[7], e[7], e[23], e[38]] + 2*SB[e[7], e[7], e[25], e[8]] - 
 2*SB[e[7], e[7], e[25], e[17]] - 2*SB[e[7], e[7], e[25], e[27]] - 
 SB[e[7], e[7], e[27], e[8]] - SB[e[7], e[7], e[27], e[9]] + 
 2*SB[e[7], e[7], e[27], e[32]] + SB[e[7], e[7], e[27], e[35]] + 
 SB[e[7], e[7], e[27], e[38]] + 2*SB[e[7], e[7], e[31], e[9]] - 
 2*SB[e[7], e[7], e[31], e[32]] - 2*SB[e[7], e[7], e[31], e[38]] - 
 2*SB[e[7], e[7], e[32], e[8]] + 2*SB[e[7], e[7], e[32], e[17]] + 
 2*SB[e[7], e[7], e[32], e[27]] - SB[e[7], e[7], e[40], e[8]] + 
 SB[e[7], e[7], e[40], e[9]] + SB[e[7], e[7], e[40], e[27]] - 
 SB[e[7], e[7], e[40], e[38]] + SB[e[7], e[7], e[40], e[39]] + 
 SB[e[7], e[8], e[1], e[8]] - SB[e[7], e[8], e[1], e[17]] - 
 SB[e[7], e[8], e[1], e[35]] + SB[e[7], e[8], e[1], e[39]] - 
 SB[e[7], e[8], e[25], e[8]] + SB[e[7], e[8], e[25], e[17]] + 
 SB[e[7], e[8], e[25], e[27]] - SB[e[7], e[8], e[26], e[27]] + 
 SB[e[7], e[8], e[26], e[35]] - SB[e[7], e[8], e[26], e[39]] + 
 SB[e[7], e[8], e[27], e[8]] - SB[e[7], e[8], e[27], e[32]] - 
 SB[e[7], e[8], e[27], e[35]] + SB[e[7], e[8], e[32], e[8]] - 
 SB[e[7], e[8], e[32], e[17]] - SB[e[7], e[8], e[32], e[27]] - 
 SB[e[7], e[8], e[42], e[8]] + SB[e[7], e[8], e[42], e[32]] + 
 SB[e[7], e[8], e[42], e[35]] + SB[e[7], e[9], e[7], e[8]] - 
 SB[e[7], e[9], e[7], e[9]] - SB[e[7], e[9], e[7], e[27]] + 
 SB[e[7], e[9], e[7], e[31]] + SB[e[7], e[9], e[9], e[13]] + 
 SB[e[7], e[9], e[9], e[27]] - SB[e[7], e[9], e[9], e[31]] + 
 SB[e[7], e[9], e[13], e[9]] - SB[e[7], e[9], e[13], e[20]] - 
 SB[e[7], e[9], e[13], e[27]] - SB[e[7], e[9], e[13], e[32]] - 
 SB[e[7], e[9], e[13], e[38]] + SB[e[7], e[9], e[14], e[13]] + 
 SB[e[7], e[9], e[14], e[27]] - SB[e[7], e[9], e[14], e[31]] - 
 SB[e[7], e[9], e[24], e[9]] + SB[e[7], e[9], e[24], e[13]] + 
 SB[e[7], e[9], e[24], e[17]] + SB[e[7], e[9], e[24], e[27]] - 
 SB[e[7], e[9], e[27], e[8]] + 2*SB[e[7], e[9], e[27], e[9]] - 
 SB[e[7], e[9], e[27], e[13]] - SB[e[7], e[9], e[27], e[32]] - 
 SB[e[7], e[9], e[27], e[38]] - SB[e[7], e[9], e[31], e[9]] + 
 SB[e[7], e[9], e[31], e[32]] + SB[e[7], e[9], e[31], e[38]] + 
 SB[e[7], e[9], e[32], e[9]] - SB[e[7], e[9], e[32], e[13]] - 
 SB[e[7], e[9], e[32], e[17]] - SB[e[7], e[9], e[32], e[27]] - 
 SB[e[7], e[9], e[33], e[13]] + SB[e[7], e[9], e[33], e[20]] + 
 SB[e[7], e[9], e[33], e[31]] - SB[e[7], e[9], e[38], e[13]] - 
 SB[e[7], e[9], e[38], e[27]] + SB[e[7], e[9], e[38], e[31]] + 
 SB[e[7], e[14], e[7], e[8]] - SB[e[7], e[14], e[7], e[9]] - 
 SB[e[7], e[14], e[7], e[27]] + SB[e[7], e[14], e[7], e[31]] + 
 SB[e[7], e[14], e[9], e[13]] + SB[e[7], e[14], e[9], e[27]] - 
 SB[e[7], e[14], e[9], e[31]] + SB[e[7], e[14], e[13], e[9]] - 
 SB[e[7], e[14], e[13], e[20]] - SB[e[7], e[14], e[13], e[27]] - 
 SB[e[7], e[14], e[13], e[32]] - SB[e[7], e[14], e[13], e[38]] + 
 SB[e[7], e[14], e[14], e[13]] + SB[e[7], e[14], e[14], e[27]] - 
 SB[e[7], e[14], e[14], e[31]] - SB[e[7], e[14], e[24], e[9]] + 
 SB[e[7], e[14], e[24], e[13]] + SB[e[7], e[14], e[24], e[17]] + 
 SB[e[7], e[14], e[24], e[27]] - SB[e[7], e[14], e[27], e[8]] + 
 2*SB[e[7], e[14], e[27], e[9]] - SB[e[7], e[14], e[27], e[13]] - 
 SB[e[7], e[14], e[27], e[32]] - SB[e[7], e[14], e[27], e[38]] - 
 SB[e[7], e[14], e[31], e[9]] + SB[e[7], e[14], e[31], e[32]] + 
 SB[e[7], e[14], e[31], e[38]] + SB[e[7], e[14], e[32], e[9]] - 
 SB[e[7], e[14], e[32], e[13]] - SB[e[7], e[14], e[32], e[17]] - 
 SB[e[7], e[14], e[32], e[27]] - SB[e[7], e[14], e[33], e[13]] + 
 SB[e[7], e[14], e[33], e[20]] + SB[e[7], e[14], e[33], e[31]] - 
 SB[e[7], e[14], e[38], e[13]] - SB[e[7], e[14], e[38], e[27]] + 
 SB[e[7], e[14], e[38], e[31]] - SB[e[7], e[18], e[7], e[8]] + 
 SB[e[7], e[18], e[7], e[9]] + SB[e[7], e[18], e[7], e[27]] - 
 SB[e[7], e[18], e[7], e[31]] - SB[e[7], e[18], e[8], e[27]] + 
 SB[e[7], e[18], e[8], e[35]] - SB[e[7], e[18], e[8], e[39]] - 
 SB[e[7], e[18], e[10], e[8]] + SB[e[7], e[18], e[10], e[9]] - 
 SB[e[7], e[18], e[10], e[20]] - SB[e[7], e[18], e[10], e[38]] + 
 SB[e[7], e[18], e[10], e[39]] + SB[e[7], e[18], e[19], e[20]] + 
 SB[e[7], e[18], e[19], e[35]] - SB[e[7], e[18], e[19], e[39]] + 
 SB[e[7], e[18], e[22], e[8]] - SB[e[7], e[18], e[22], e[9]] + 
 SB[e[7], e[18], e[22], e[20]] + SB[e[7], e[18], e[22], e[31]] - 
 SB[e[7], e[18], e[23], e[27]] + SB[e[7], e[18], e[23], e[31]] + 
 SB[e[7], e[18], e[23], e[35]] - SB[e[7], e[18], e[23], e[38]] + 
 SB[e[7], e[18], e[26], e[27]] - SB[e[7], e[18], e[26], e[35]] + 
 SB[e[7], e[18], e[26], e[39]] - SB[e[7], e[25], e[1], e[8]] + 
 SB[e[7], e[25], e[1], e[17]] + SB[e[7], e[25], e[1], e[35]] - 
 SB[e[7], e[25], e[1], e[39]] + SB[e[7], e[25], e[8], e[27]] - 
 SB[e[7], e[25], e[8], e[35]] + SB[e[7], e[25], e[8], e[39]] - 
 SB[e[7], e[25], e[24], e[9]] + SB[e[7], e[25], e[24], e[13]] + 
 SB[e[7], e[25], e[24], e[17]] + SB[e[7], e[25], e[24], e[27]] + 
 SB[e[7], e[25], e[25], e[8]] - SB[e[7], e[25], e[25], e[17]] - 
 SB[e[7], e[25], e[25], e[27]] + SB[e[7], e[25], e[26], e[27]] - 
 SB[e[7], e[25], e[26], e[35]] + SB[e[7], e[25], e[26], e[39]] - 
 SB[e[7], e[25], e[27], e[8]] + SB[e[7], e[25], e[27], e[9]] + 
 SB[e[7], e[25], e[27], e[35]] - SB[e[7], e[25], e[27], e[38]] + 
 SB[e[7], e[25], e[40], e[8]] - SB[e[7], e[25], e[40], e[9]] - 
 SB[e[7], e[25], e[40], e[27]] + SB[e[7], e[25], e[40], e[38]] - 
 SB[e[7], e[25], e[40], e[39]] - SB[e[7], e[27], e[8], e[17]] - 
 SB[e[7], e[27], e[8], e[27]] + SB[e[7], e[27], e[8], e[32]] + 
 SB[e[7], e[27], e[8], e[35]] - SB[e[7], e[27], e[9], e[8]] + 
 SB[e[7], e[27], e[9], e[9]] + SB[e[7], e[27], e[9], e[17]] + 
 SB[e[7], e[27], e[9], e[27]] - SB[e[7], e[27], e[9], e[32]] - 
 SB[e[7], e[27], e[9], e[38]] + SB[e[7], e[27], e[24], e[9]] - 
 SB[e[7], e[27], e[24], e[13]] - SB[e[7], e[27], e[24], e[17]] - 
 SB[e[7], e[27], e[24], e[27]] - SB[e[7], e[27], e[25], e[8]] + 
 SB[e[7], e[27], e[25], e[17]] + SB[e[7], e[27], e[25], e[27]] - 
 SB[e[7], e[27], e[31], e[9]] + SB[e[7], e[27], e[31], e[32]] + 
 SB[e[7], e[27], e[31], e[38]] + SB[e[7], e[27], e[42], e[8]] - 
 SB[e[7], e[27], e[42], e[32]] - SB[e[7], e[27], e[42], e[35]] - 
 2*SB[e[7], e[31], e[7], e[8]] + 2*SB[e[7], e[31], e[7], e[9]] + 
 2*SB[e[7], e[31], e[7], e[27]] - 2*SB[e[7], e[31], e[7], e[31]] - 
 SB[e[7], e[31], e[9], e[13]] - SB[e[7], e[31], e[9], e[20]] - 
 2*SB[e[7], e[31], e[9], e[27]] + SB[e[7], e[31], e[9], e[31]] - 
 SB[e[7], e[31], e[13], e[9]] + SB[e[7], e[31], e[13], e[20]] + 
 SB[e[7], e[31], e[13], e[27]] + SB[e[7], e[31], e[13], e[32]] + 
 SB[e[7], e[31], e[13], e[38]] - SB[e[7], e[31], e[14], e[13]] - 
 SB[e[7], e[31], e[14], e[27]] + SB[e[7], e[31], e[14], e[31]] + 
 SB[e[7], e[31], e[22], e[8]] - SB[e[7], e[31], e[22], e[9]] + 
 SB[e[7], e[31], e[22], e[20]] + SB[e[7], e[31], e[22], e[31]] - 
 SB[e[7], e[31], e[23], e[27]] + SB[e[7], e[31], e[23], e[31]] + 
 SB[e[7], e[31], e[23], e[35]] - SB[e[7], e[31], e[23], e[38]] + 
 2*SB[e[7], e[31], e[27], e[8]] - 2*SB[e[7], e[31], e[27], e[9]] + 
 SB[e[7], e[31], e[27], e[13]] - SB[e[7], e[31], e[27], e[35]] + 
 SB[e[7], e[31], e[27], e[38]] + SB[e[7], e[31], e[31], e[9]] - 
 SB[e[7], e[31], e[31], e[32]] - SB[e[7], e[31], e[31], e[38]] + 
 SB[e[7], e[31], e[32], e[8]] - SB[e[7], e[31], e[32], e[9]] + 
 SB[e[7], e[31], e[32], e[13]] + SB[e[7], e[31], e[33], e[13]] - 
 SB[e[7], e[31], e[33], e[20]] - SB[e[7], e[31], e[33], e[31]] + 
 SB[e[7], e[31], e[38], e[13]] + SB[e[7], e[31], e[38], e[27]] - 
 SB[e[7], e[31], e[38], e[31]] - SB[e[7], e[31], e[42], e[8]] + 
 SB[e[7], e[31], e[42], e[32]] + SB[e[7], e[31], e[42], e[35]] - 
 SB[e[7], e[32], e[8], e[17]] - SB[e[7], e[32], e[8], e[27]] + 
 SB[e[7], e[32], e[8], e[32]] + SB[e[7], e[32], e[8], e[35]] - 
 SB[e[7], e[32], e[9], e[8]] + SB[e[7], e[32], e[9], e[9]] + 
 SB[e[7], e[32], e[9], e[17]] + SB[e[7], e[32], e[9], e[27]] - 
 SB[e[7], e[32], e[9], e[32]] - SB[e[7], e[32], e[9], e[38]] + 
 SB[e[7], e[32], e[24], e[9]] - SB[e[7], e[32], e[24], e[13]] - 
 SB[e[7], e[32], e[24], e[17]] - SB[e[7], e[32], e[24], e[27]] - 
 SB[e[7], e[32], e[25], e[8]] + SB[e[7], e[32], e[25], e[17]] + 
 SB[e[7], e[32], e[25], e[27]] - SB[e[7], e[32], e[31], e[9]] + 
 SB[e[7], e[32], e[31], e[32]] + SB[e[7], e[32], e[31], e[38]] + 
 SB[e[7], e[32], e[42], e[8]] - SB[e[7], e[32], e[42], e[32]] - 
 SB[e[7], e[32], e[42], e[35]] + SB[e[13], e[9], e[7], e[8]] - 
 SB[e[13], e[9], e[7], e[9]] - SB[e[13], e[9], e[7], e[27]] + 
 SB[e[13], e[9], e[7], e[31]] + SB[e[13], e[9], e[9], e[13]] + 
 SB[e[13], e[9], e[9], e[27]] - SB[e[13], e[9], e[9], e[31]] + 
 SB[e[13], e[9], e[13], e[9]] - SB[e[13], e[9], e[13], e[20]] - 
 SB[e[13], e[9], e[13], e[27]] - SB[e[13], e[9], e[13], e[32]] - 
 SB[e[13], e[9], e[13], e[38]] + SB[e[13], e[9], e[14], e[13]] + 
 SB[e[13], e[9], e[14], e[27]] - SB[e[13], e[9], e[14], e[31]] - 
 SB[e[13], e[9], e[24], e[9]] + SB[e[13], e[9], e[24], e[13]] + 
 SB[e[13], e[9], e[24], e[17]] + SB[e[13], e[9], e[24], e[27]] - 
 SB[e[13], e[9], e[27], e[8]] + 2*SB[e[13], e[9], e[27], e[9]] - 
 SB[e[13], e[9], e[27], e[13]] - SB[e[13], e[9], e[27], e[32]] - 
 SB[e[13], e[9], e[27], e[38]] - SB[e[13], e[9], e[31], e[9]] + 
 SB[e[13], e[9], e[31], e[32]] + SB[e[13], e[9], e[31], e[38]] + 
 SB[e[13], e[9], e[32], e[9]] - SB[e[13], e[9], e[32], e[13]] - 
 SB[e[13], e[9], e[32], e[17]] - SB[e[13], e[9], e[32], e[27]] - 
 SB[e[13], e[9], e[33], e[13]] + SB[e[13], e[9], e[33], e[20]] + 
 SB[e[13], e[9], e[33], e[31]] - SB[e[13], e[9], e[38], e[13]] - 
 SB[e[13], e[9], e[38], e[27]] + SB[e[13], e[9], e[38], e[31]] - 
 SB[e[13], e[12], e[1], e[8]] + SB[e[13], e[12], e[1], e[17]] + 
 SB[e[13], e[12], e[1], e[35]] - SB[e[13], e[12], e[1], e[39]] + 
 SB[e[13], e[12], e[4], e[15]] + SB[e[13], e[12], e[4], e[32]] - 
 SB[e[13], e[12], e[5], e[8]] + SB[e[13], e[12], e[5], e[17]] + 
 SB[e[13], e[12], e[5], e[35]] - SB[e[13], e[12], e[5], e[39]] - 
 2*SB[e[13], e[12], e[12], e[15]] - 
 2*SB[e[13], e[12], e[12], e[17]] + 
 2*SB[e[13], e[12], e[12], e[39]] + SB[e[13], e[12], e[15], e[20]] + 
 SB[e[13], e[12], e[15], e[35]] - SB[e[13], e[12], e[15], e[39]] + 
 SB[e[13], e[12], e[17], e[8]] - 2*SB[e[13], e[12], e[17], e[17]] + 
 SB[e[13], e[12], e[17], e[20]] + SB[e[13], e[12], e[17], e[32]] + 
 SB[e[13], e[12], e[17], e[39]] + SB[e[13], e[12], e[20], e[15]] + 
 SB[e[13], e[12], e[20], e[17]] - SB[e[13], e[12], e[20], e[39]] + 
 SB[e[13], e[12], e[39], e[15]] + SB[e[13], e[12], e[39], e[17]] - 
 SB[e[13], e[12], e[39], e[20]] - SB[e[13], e[12], e[39], e[35]] - 
 SB[e[13], e[13], e[4], e[15]] - SB[e[13], e[13], e[4], e[32]] + 
 SB[e[13], e[13], e[5], e[8]] - SB[e[13], e[13], e[5], e[17]] - 
 SB[e[13], e[13], e[5], e[35]] + SB[e[13], e[13], e[5], e[39]] - 
 SB[e[13], e[13], e[9], e[8]] + SB[e[13], e[13], e[9], e[9]] + 
 SB[e[13], e[13], e[9], e[13]] + SB[e[13], e[13], e[9], e[17]] - 
 2*SB[e[13], e[13], e[9], e[20]] - SB[e[13], e[13], e[9], e[31]] - 
 SB[e[13], e[13], e[9], e[32]] - SB[e[13], e[13], e[9], e[38]] + 
 2*SB[e[13], e[13], e[13], e[9]] + 2*SB[e[13], e[13], e[13], e[15]] - 
 2*SB[e[13], e[13], e[13], e[38]] + SB[e[13], e[13], e[14], e[13]] + 
 SB[e[13], e[13], e[14], e[27]] - SB[e[13], e[13], e[14], e[31]] - 
 SB[e[13], e[13], e[15], e[20]] - SB[e[13], e[13], e[15], e[31]] - 
 SB[e[13], e[13], e[15], e[35]] + SB[e[13], e[13], e[15], e[38]] - 
 2*SB[e[13], e[13], e[20], e[9]] - SB[e[13], e[13], e[20], e[15]] + 
 SB[e[13], e[13], e[20], e[17]] - SB[e[13], e[13], e[20], e[31]] + 
 3*SB[e[13], e[13], e[20], e[38]] - 
 2*SB[e[13], e[13], e[20], e[39]] - SB[e[13], e[13], e[28], e[13]] - 
 SB[e[13], e[13], e[28], e[27]] + SB[e[13], e[13], e[28], e[38]] - 
 SB[e[13], e[13], e[28], e[39]] + SB[e[13], e[13], e[29], e[9]] - 
 SB[e[13], e[13], e[29], e[13]] - SB[e[13], e[13], e[29], e[17]] + 
 SB[e[13], e[13], e[29], e[20]] - 2*SB[e[13], e[13], e[31], e[9]] - 
 SB[e[13], e[13], e[31], e[15]] - SB[e[13], e[13], e[31], e[20]] - 
 SB[e[13], e[13], e[31], e[27]] + SB[e[13], e[13], e[31], e[32]] + 
 2*SB[e[13], e[13], e[31], e[38]] - SB[e[13], e[13], e[33], e[13]] + 
 SB[e[13], e[13], e[33], e[20]] + SB[e[13], e[13], e[33], e[31]] + 
 2*SB[e[13], e[13], e[37], e[13]] - 
 2*SB[e[13], e[13], e[37], e[20]] - 
 2*SB[e[13], e[13], e[37], e[38]] + 
 2*SB[e[13], e[13], e[37], e[39]] - SB[e[13], e[13], e[38], e[9]] - 
 SB[e[13], e[13], e[38], e[13]] - SB[e[13], e[13], e[38], e[15]] + 
 3*SB[e[13], e[13], e[38], e[20]] + SB[e[13], e[13], e[38], e[27]] + 
 SB[e[13], e[13], e[38], e[31]] + SB[e[13], e[13], e[38], e[35]] + 
 SB[e[13], e[13], e[38], e[38]] - SB[e[13], e[13], e[38], e[39]] + 
 SB[e[13], e[14], e[7], e[8]] - SB[e[13], e[14], e[7], e[9]] - 
 SB[e[13], e[14], e[7], e[27]] + SB[e[13], e[14], e[7], e[31]] + 
 SB[e[13], e[14], e[9], e[13]] + SB[e[13], e[14], e[9], e[27]] - 
 SB[e[13], e[14], e[9], e[31]] + SB[e[13], e[14], e[13], e[9]] - 
 SB[e[13], e[14], e[13], e[20]] - SB[e[13], e[14], e[13], e[27]] - 
 SB[e[13], e[14], e[13], e[32]] - SB[e[13], e[14], e[13], e[38]] + 
 SB[e[13], e[14], e[14], e[13]] + SB[e[13], e[14], e[14], e[27]] - 
 SB[e[13], e[14], e[14], e[31]] - SB[e[13], e[14], e[24], e[9]] + 
 SB[e[13], e[14], e[24], e[13]] + SB[e[13], e[14], e[24], e[17]] + 
 SB[e[13], e[14], e[24], e[27]] - SB[e[13], e[14], e[27], e[8]] + 
 2*SB[e[13], e[14], e[27], e[9]] - SB[e[13], e[14], e[27], e[13]] - 
 SB[e[13], e[14], e[27], e[32]] - SB[e[13], e[14], e[27], e[38]] - 
 SB[e[13], e[14], e[31], e[9]] + SB[e[13], e[14], e[31], e[32]] + 
 SB[e[13], e[14], e[31], e[38]] + SB[e[13], e[14], e[32], e[9]] - 
 SB[e[13], e[14], e[32], e[13]] - SB[e[13], e[14], e[32], e[17]] - 
 SB[e[13], e[14], e[32], e[27]] - SB[e[13], e[14], e[33], e[13]] + 
 SB[e[13], e[14], e[33], e[20]] + SB[e[13], e[14], e[33], e[31]] - 
 SB[e[13], e[14], e[38], e[13]] - SB[e[13], e[14], e[38], e[27]] + 
 SB[e[13], e[14], e[38], e[31]] + SB[e[13], e[15], e[12], e[15]] + 
 SB[e[13], e[15], e[12], e[17]] - SB[e[13], e[15], e[12], e[39]] - 
 SB[e[13], e[15], e[13], e[9]] - SB[e[13], e[15], e[13], e[15]] + 
 SB[e[13], e[15], e[13], e[38]] - SB[e[13], e[15], e[19], e[20]] - 
 SB[e[13], e[15], e[19], e[35]] + SB[e[13], e[15], e[19], e[39]] + 
 SB[e[13], e[15], e[30], e[20]] + SB[e[13], e[15], e[30], e[31]] + 
 SB[e[13], e[15], e[30], e[35]] - SB[e[13], e[15], e[30], e[38]] + 
 SB[e[13], e[15], e[38], e[9]] + SB[e[13], e[15], e[38], e[15]] - 
 SB[e[13], e[15], e[38], e[20]] - SB[e[13], e[15], e[38], e[35]] - 
 SB[e[13], e[15], e[38], e[38]] + SB[e[13], e[15], e[38], e[39]] - 
 SB[e[13], e[15], e[39], e[15]] - SB[e[13], e[15], e[39], e[17]] + 
 SB[e[13], e[15], e[39], e[20]] + SB[e[13], e[15], e[39], e[35]] + 
 SB[e[13], e[20], e[12], e[15]] + SB[e[13], e[20], e[12], e[17]] - 
 SB[e[13], e[20], e[12], e[39]] - SB[e[13], e[20], e[13], e[9]] - 
 SB[e[13], e[20], e[13], e[15]] + SB[e[13], e[20], e[13], e[38]] - 
 SB[e[13], e[20], e[19], e[20]] - SB[e[13], e[20], e[19], e[35]] + 
 SB[e[13], e[20], e[19], e[39]] + SB[e[13], e[20], e[30], e[20]] + 
 SB[e[13], e[20], e[30], e[31]] + SB[e[13], e[20], e[30], e[35]] - 
 SB[e[13], e[20], e[30], e[38]] + SB[e[13], e[20], e[38], e[9]] + 
 SB[e[13], e[20], e[38], e[15]] - SB[e[13], e[20], e[38], e[20]] - 
 SB[e[13], e[20], e[38], e[35]] - SB[e[13], e[20], e[38], e[38]] + 
 SB[e[13], e[20], e[38], e[39]] - SB[e[13], e[20], e[39], e[15]] - 
 SB[e[13], e[20], e[39], e[17]] + SB[e[13], e[20], e[39], e[20]] + 
 SB[e[13], e[20], e[39], e[35]] - SB[e[13], e[24], e[9], e[8]] + 
 SB[e[13], e[24], e[9], e[9]] + SB[e[13], e[24], e[9], e[17]] + 
 SB[e[13], e[24], e[9], e[27]] - SB[e[13], e[24], e[9], e[32]] - 
 SB[e[13], e[24], e[9], e[38]] - SB[e[13], e[24], e[13], e[9]] + 
 SB[e[13], e[24], e[13], e[20]] + SB[e[13], e[24], e[13], e[27]] + 
 SB[e[13], e[24], e[13], e[32]] + SB[e[13], e[24], e[13], e[38]] + 
 SB[e[13], e[24], e[17], e[8]] - 2*SB[e[13], e[24], e[17], e[17]] + 
 SB[e[13], e[24], e[17], e[20]] + SB[e[13], e[24], e[17], e[32]] + 
 SB[e[13], e[24], e[17], e[39]] + 3*SB[e[13], e[24], e[24], e[9]] - 
 3*SB[e[13], e[24], e[24], e[13]] - 
 3*SB[e[13], e[24], e[24], e[17]] - 
 3*SB[e[13], e[24], e[24], e[27]] - SB[e[13], e[24], e[25], e[8]] + 
 SB[e[13], e[24], e[25], e[17]] + SB[e[13], e[24], e[25], e[27]] + 
 SB[e[13], e[24], e[27], e[8]] - 2*SB[e[13], e[24], e[27], e[9]] + 
 SB[e[13], e[24], e[27], e[13]] + SB[e[13], e[24], e[27], e[32]] + 
 SB[e[13], e[24], e[27], e[38]] + SB[e[13], e[24], e[28], e[13]] + 
 SB[e[13], e[24], e[28], e[27]] - SB[e[13], e[24], e[28], e[38]] + 
 SB[e[13], e[24], e[28], e[39]] - SB[e[13], e[24], e[29], e[9]] + 
 SB[e[13], e[24], e[29], e[13]] + SB[e[13], e[24], e[29], e[17]] - 
 SB[e[13], e[24], e[29], e[20]] - SB[e[13], e[24], e[32], e[9]] + 
 SB[e[13], e[24], e[32], e[13]] + SB[e[13], e[24], e[32], e[17]] + 
 SB[e[13], e[24], e[32], e[27]] + SB[e[13], e[31], e[4], e[15]] + 
 SB[e[13], e[31], e[4], e[32]] - SB[e[13], e[31], e[5], e[8]] + 
 SB[e[13], e[31], e[5], e[17]] + SB[e[13], e[31], e[5], e[35]] - 
 SB[e[13], e[31], e[5], e[39]] - SB[e[13], e[31], e[7], e[8]] + 
 SB[e[13], e[31], e[7], e[9]] + SB[e[13], e[31], e[7], e[27]] - 
 SB[e[13], e[31], e[7], e[31]] + SB[e[13], e[31], e[9], e[8]] - 
 SB[e[13], e[31], e[9], e[9]] - SB[e[13], e[31], e[9], e[13]] - 
 SB[e[13], e[31], e[9], e[17]] - 2*SB[e[13], e[31], e[9], e[27]] + 
 SB[e[13], e[31], e[9], e[31]] + SB[e[13], e[31], e[9], e[32]] + 
 SB[e[13], e[31], e[9], e[38]] - 2*SB[e[13], e[31], e[13], e[9]] - 
 SB[e[13], e[31], e[13], e[15]] + SB[e[13], e[31], e[13], e[20]] + 
 SB[e[13], e[31], e[13], e[27]] + SB[e[13], e[31], e[13], e[32]] + 
 2*SB[e[13], e[31], e[13], e[38]] - SB[e[13], e[31], e[14], e[13]] - 
 SB[e[13], e[31], e[14], e[27]] + SB[e[13], e[31], e[14], e[31]] + 
 SB[e[13], e[31], e[27], e[8]] - 2*SB[e[13], e[31], e[27], e[9]] + 
 SB[e[13], e[31], e[27], e[13]] + SB[e[13], e[31], e[27], e[32]] + 
 SB[e[13], e[31], e[27], e[38]] + SB[e[13], e[31], e[30], e[20]] + 
 SB[e[13], e[31], e[30], e[31]] + SB[e[13], e[31], e[30], e[35]] - 
 SB[e[13], e[31], e[30], e[38]] + 2*SB[e[13], e[31], e[31], e[9]] - 
 2*SB[e[13], e[31], e[31], e[32]] - 
 2*SB[e[13], e[31], e[31], e[38]] - SB[e[13], e[31], e[32], e[9]] + 
 SB[e[13], e[31], e[32], e[13]] + SB[e[13], e[31], e[32], e[17]] + 
 SB[e[13], e[31], e[32], e[27]] + SB[e[13], e[31], e[33], e[13]] - 
 SB[e[13], e[31], e[33], e[20]] - SB[e[13], e[31], e[33], e[31]] + 
 SB[e[13], e[31], e[38], e[9]] + SB[e[13], e[31], e[38], e[13]] + 
 SB[e[13], e[31], e[38], e[15]] - SB[e[13], e[31], e[38], e[20]] + 
 SB[e[13], e[31], e[38], e[27]] - SB[e[13], e[31], e[38], e[31]] - 
 SB[e[13], e[31], e[38], e[35]] - SB[e[13], e[31], e[38], e[38]] + 
 SB[e[13], e[31], e[38], e[39]] - SB[e[13], e[33], e[9], e[13]] + 
 SB[e[13], e[33], e[9], e[20]] + SB[e[13], e[33], e[9], e[31]] - 
 SB[e[13], e[33], e[13], e[9]] - SB[e[13], e[33], e[13], e[15]] + 
 SB[e[13], e[33], e[13], e[38]] - SB[e[13], e[33], e[14], e[13]] - 
 SB[e[13], e[33], e[14], e[27]] + SB[e[13], e[33], e[14], e[31]] + 
 SB[e[13], e[33], e[15], e[20]] + SB[e[13], e[33], e[15], e[31]] + 
 SB[e[13], e[33], e[15], e[35]] - SB[e[13], e[33], e[15], e[38]] + 
 SB[e[13], e[33], e[20], e[9]] + SB[e[13], e[33], e[20], e[15]] + 
 SB[e[13], e[33], e[20], e[31]] - 2*SB[e[13], e[33], e[20], e[38]] + 
 SB[e[13], e[33], e[20], e[39]] - SB[e[13], e[33], e[30], e[20]] - 
 SB[e[13], e[33], e[30], e[31]] - SB[e[13], e[33], e[30], e[35]] + 
 SB[e[13], e[33], e[30], e[38]] + SB[e[13], e[33], e[31], e[9]] + 
 SB[e[13], e[33], e[31], e[15]] + SB[e[13], e[33], e[31], e[20]] + 
 SB[e[13], e[33], e[31], e[27]] - SB[e[13], e[33], e[31], e[38]] + 
 SB[e[13], e[33], e[33], e[13]] - SB[e[13], e[33], e[33], e[20]] - 
 SB[e[13], e[33], e[33], e[31]] - SB[e[13], e[33], e[37], e[13]] + 
 SB[e[13], e[33], e[37], e[20]] + SB[e[13], e[33], e[37], e[38]] - 
 SB[e[13], e[33], e[37], e[39]] + SB[e[13], e[33], e[38], e[13]] - 
 SB[e[13], e[33], e[38], e[20]] - SB[e[13], e[33], e[38], e[31]] + 
 SB[e[13], e[37], e[13], e[9]] + SB[e[13], e[37], e[13], e[15]] - 
 SB[e[13], e[37], e[13], e[38]] - SB[e[13], e[37], e[15], e[20]] - 
 SB[e[13], e[37], e[15], e[35]] + SB[e[13], e[37], e[15], e[39]] + 
 SB[e[13], e[37], e[19], e[20]] + SB[e[13], e[37], e[19], e[35]] - 
 SB[e[13], e[37], e[19], e[39]] - SB[e[13], e[37], e[20], e[15]] - 
 SB[e[13], e[37], e[20], e[17]] + SB[e[13], e[37], e[20], e[39]] + 
 SB[e[13], e[37], e[28], e[13]] + SB[e[13], e[37], e[28], e[27]] - 
 SB[e[13], e[37], e[28], e[38]] + SB[e[13], e[37], e[28], e[39]] - 
 SB[e[13], e[37], e[29], e[9]] + SB[e[13], e[37], e[29], e[13]] + 
 SB[e[13], e[37], e[29], e[17]] - SB[e[13], e[37], e[29], e[20]] - 
 SB[e[13], e[37], e[37], e[13]] + SB[e[13], e[37], e[37], e[20]] + 
 SB[e[13], e[37], e[37], e[38]] - SB[e[13], e[37], e[37], e[39]] - 
 SB[e[13], e[37], e[38], e[9]] - SB[e[13], e[37], e[38], e[15]] - 
 SB[e[13], e[37], e[38], e[27]] + SB[e[13], e[37], e[38], e[35]] + 
 SB[e[13], e[37], e[38], e[38]] - SB[e[13], e[37], e[38], e[39]] + 
 SB[e[13], e[37], e[39], e[15]] + SB[e[13], e[37], e[39], e[17]] - 
 SB[e[13], e[37], e[39], e[20]] - SB[e[13], e[37], e[39], e[35]] - 
 SB[e[13], e[38], e[9], e[13]] + SB[e[13], e[38], e[9], e[20]] + 
 SB[e[13], e[38], e[9], e[31]] - SB[e[13], e[38], e[13], e[9]] - 
 SB[e[13], e[38], e[13], e[15]] + SB[e[13], e[38], e[13], e[38]] - 
 SB[e[13], e[38], e[14], e[13]] - SB[e[13], e[38], e[14], e[27]] + 
 SB[e[13], e[38], e[14], e[31]] + SB[e[13], e[38], e[15], e[20]] + 
 SB[e[13], e[38], e[15], e[31]] + SB[e[13], e[38], e[15], e[35]] - 
 SB[e[13], e[38], e[15], e[38]] + SB[e[13], e[38], e[20], e[9]] + 
 SB[e[13], e[38], e[20], e[15]] + SB[e[13], e[38], e[20], e[31]] - 
 2*SB[e[13], e[38], e[20], e[38]] + SB[e[13], e[38], e[20], e[39]] - 
 SB[e[13], e[38], e[30], e[20]] - SB[e[13], e[38], e[30], e[31]] - 
 SB[e[13], e[38], e[30], e[35]] + SB[e[13], e[38], e[30], e[38]] + 
 SB[e[13], e[38], e[31], e[9]] + SB[e[13], e[38], e[31], e[15]] + 
 SB[e[13], e[38], e[31], e[20]] + SB[e[13], e[38], e[31], e[27]] - 
 SB[e[13], e[38], e[31], e[38]] + SB[e[13], e[38], e[33], e[13]] - 
 SB[e[13], e[38], e[33], e[20]] - SB[e[13], e[38], e[33], e[31]] - 
 SB[e[13], e[38], e[37], e[13]] + SB[e[13], e[38], e[37], e[20]] + 
 SB[e[13], e[38], e[37], e[38]] - SB[e[13], e[38], e[37], e[39]] + 
 SB[e[13], e[38], e[38], e[13]] - SB[e[13], e[38], e[38], e[20]] - 
 SB[e[13], e[38], e[38], e[31]] + SB[e[19], e[1], e[1], e[8]] - 
 SB[e[19], e[1], e[1], e[17]] - SB[e[19], e[1], e[1], e[35]] + 
 SB[e[19], e[1], e[1], e[39]] - SB[e[19], e[1], e[8], e[27]] + 
 SB[e[19], e[1], e[8], e[35]] - SB[e[19], e[1], e[8], e[39]] + 
 SB[e[19], e[1], e[12], e[15]] + SB[e[19], e[1], e[12], e[17]] - 
 SB[e[19], e[1], e[12], e[39]] - SB[e[19], e[1], e[25], e[8]] + 
 SB[e[19], e[1], e[25], e[17]] + SB[e[19], e[1], e[25], e[27]] - 
 SB[e[19], e[1], e[26], e[27]] + SB[e[19], e[1], e[26], e[35]] - 
 SB[e[19], e[1], e[26], e[39]] + SB[e[19], e[1], e[35], e[8]] + 
 SB[e[19], e[1], e[35], e[15]] + SB[e[19], e[1], e[35], e[27]] - 
 2*SB[e[19], e[1], e[35], e[35]] + SB[e[19], e[1], e[35], e[39]] - 
 SB[e[19], e[1], e[39], e[8]] - SB[e[19], e[1], e[39], e[15]] + 
 SB[e[19], e[1], e[39], e[35]] - SB[e[19], e[2], e[1], e[8]] + 
 SB[e[19], e[2], e[1], e[17]] + SB[e[19], e[2], e[1], e[35]] - 
 SB[e[19], e[2], e[1], e[39]] - SB[e[19], e[2], e[12], e[15]] - 
 SB[e[19], e[2], e[12], e[17]] + SB[e[19], e[2], e[12], e[39]] + 
 SB[e[19], e[2], e[15], e[20]] + SB[e[19], e[2], e[15], e[35]] - 
 SB[e[19], e[2], e[15], e[39]] - SB[e[19], e[2], e[19], e[20]] - 
 SB[e[19], e[2], e[19], e[35]] + SB[e[19], e[2], e[19], e[39]] + 
 SB[e[19], e[2], e[20], e[15]] + SB[e[19], e[2], e[20], e[17]] - 
 SB[e[19], e[2], e[20], e[39]] + SB[e[19], e[2], e[21], e[8]] - 
 SB[e[19], e[2], e[21], e[17]] + SB[e[19], e[2], e[21], e[20]] + 
 SB[e[19], e[15], e[12], e[15]] + SB[e[19], e[15], e[12], e[17]] - 
 SB[e[19], e[15], e[12], e[39]] - SB[e[19], e[15], e[13], e[9]] - 
 SB[e[19], e[15], e[13], e[15]] + SB[e[19], e[15], e[13], e[38]] - 
 SB[e[19], e[15], e[19], e[20]] - SB[e[19], e[15], e[19], e[35]] + 
 SB[e[19], e[15], e[19], e[39]] + SB[e[19], e[15], e[30], e[20]] + 
 SB[e[19], e[15], e[30], e[31]] + SB[e[19], e[15], e[30], e[35]] - 
 SB[e[19], e[15], e[30], e[38]] + SB[e[19], e[15], e[38], e[9]] + 
 SB[e[19], e[15], e[38], e[15]] - SB[e[19], e[15], e[38], e[20]] - 
 SB[e[19], e[15], e[38], e[35]] - SB[e[19], e[15], e[38], e[38]] + 
 SB[e[19], e[15], e[38], e[39]] - SB[e[19], e[15], e[39], e[15]] - 
 SB[e[19], e[15], e[39], e[17]] + SB[e[19], e[15], e[39], e[20]] + 
 SB[e[19], e[15], e[39], e[35]] - SB[e[19], e[18], e[7], e[8]] + 
 SB[e[19], e[18], e[7], e[9]] + SB[e[19], e[18], e[7], e[27]] - 
 SB[e[19], e[18], e[7], e[31]] - SB[e[19], e[18], e[8], e[27]] + 
 SB[e[19], e[18], e[8], e[35]] - SB[e[19], e[18], e[8], e[39]] - 
 SB[e[19], e[18], e[10], e[8]] + SB[e[19], e[18], e[10], e[9]] - 
 SB[e[19], e[18], e[10], e[20]] - SB[e[19], e[18], e[10], e[38]] + 
 SB[e[19], e[18], e[10], e[39]] + SB[e[19], e[18], e[19], e[20]] + 
 SB[e[19], e[18], e[19], e[35]] - SB[e[19], e[18], e[19], e[39]] + 
 SB[e[19], e[18], e[22], e[8]] - SB[e[19], e[18], e[22], e[9]] + 
 SB[e[19], e[18], e[22], e[20]] + SB[e[19], e[18], e[22], e[31]] - 
 SB[e[19], e[18], e[23], e[27]] + SB[e[19], e[18], e[23], e[31]] + 
 SB[e[19], e[18], e[23], e[35]] - SB[e[19], e[18], e[23], e[38]] + 
 SB[e[19], e[18], e[26], e[27]] - SB[e[19], e[18], e[26], e[35]] + 
 SB[e[19], e[18], e[26], e[39]] + 2*SB[e[19], e[19], e[1], e[8]] - 
 2*SB[e[19], e[19], e[1], e[17]] - 2*SB[e[19], e[19], e[1], e[35]] + 
 2*SB[e[19], e[19], e[1], e[39]] + SB[e[19], e[19], e[10], e[8]] - 
 SB[e[19], e[19], e[10], e[9]] + SB[e[19], e[19], e[10], e[20]] + 
 SB[e[19], e[19], e[10], e[38]] - SB[e[19], e[19], e[10], e[39]] - 
 SB[e[19], e[19], e[15], e[20]] - SB[e[19], e[19], e[15], e[35]] + 
 SB[e[19], e[19], e[15], e[39]] + 3*SB[e[19], e[19], e[19], e[20]] + 
 3*SB[e[19], e[19], e[19], e[35]] - 
 3*SB[e[19], e[19], e[19], e[39]] + SB[e[19], e[19], e[20], e[9]] - 
 SB[e[19], e[19], e[20], e[15]] - 2*SB[e[19], e[19], e[20], e[17]] - 
 SB[e[19], e[19], e[20], e[38]] + 2*SB[e[19], e[19], e[20], e[39]] - 
 2*SB[e[19], e[19], e[21], e[8]] + 2*SB[e[19], e[19], e[21], e[17]] - 
 2*SB[e[19], e[19], e[21], e[20]] + SB[e[19], e[19], e[26], e[27]] - 
 SB[e[19], e[19], e[26], e[35]] + SB[e[19], e[19], e[26], e[39]] - 
 SB[e[19], e[19], e[30], e[20]] - SB[e[19], e[19], e[30], e[31]] - 
 SB[e[19], e[19], e[30], e[35]] + SB[e[19], e[19], e[30], e[38]] - 
 SB[e[19], e[19], e[35], e[8]] - SB[e[19], e[19], e[35], e[15]] - 
 SB[e[19], e[19], e[35], e[27]] + 2*SB[e[19], e[19], e[35], e[35]] - 
 SB[e[19], e[19], e[35], e[39]] - SB[e[19], e[19], e[39], e[8]] + 
 SB[e[19], e[19], e[39], e[15]] + 2*SB[e[19], e[19], e[39], e[17]] - 
 2*SB[e[19], e[19], e[39], e[20]] - SB[e[19], e[19], e[39], e[35]] + 
 SB[e[19], e[20], e[12], e[15]] + SB[e[19], e[20], e[12], e[17]] - 
 SB[e[19], e[20], e[12], e[39]] - SB[e[19], e[20], e[13], e[9]] - 
 SB[e[19], e[20], e[13], e[15]] + SB[e[19], e[20], e[13], e[38]] - 
 SB[e[19], e[20], e[19], e[20]] - SB[e[19], e[20], e[19], e[35]] + 
 SB[e[19], e[20], e[19], e[39]] + SB[e[19], e[20], e[30], e[20]] + 
 SB[e[19], e[20], e[30], e[31]] + SB[e[19], e[20], e[30], e[35]] - 
 SB[e[19], e[20], e[30], e[38]] + SB[e[19], e[20], e[38], e[9]] + 
 SB[e[19], e[20], e[38], e[15]] - SB[e[19], e[20], e[38], e[20]] - 
 SB[e[19], e[20], e[38], e[35]] - SB[e[19], e[20], e[38], e[38]] + 
 SB[e[19], e[20], e[38], e[39]] - SB[e[19], e[20], e[39], e[15]] - 
 SB[e[19], e[20], e[39], e[17]] + SB[e[19], e[20], e[39], e[20]] + 
 SB[e[19], e[20], e[39], e[35]] - SB[e[19], e[21], e[1], e[8]] + 
 SB[e[19], e[21], e[1], e[17]] + SB[e[19], e[21], e[1], e[35]] - 
 SB[e[19], e[21], e[1], e[39]] + SB[e[19], e[21], e[8], e[27]] - 
 SB[e[19], e[21], e[8], e[35]] + SB[e[19], e[21], e[8], e[39]] - 
 SB[e[19], e[21], e[19], e[20]] - SB[e[19], e[21], e[19], e[35]] + 
 SB[e[19], e[21], e[19], e[39]] + SB[e[19], e[21], e[25], e[8]] - 
 SB[e[19], e[21], e[25], e[17]] - SB[e[19], e[21], e[25], e[27]] + 
 SB[e[19], e[21], e[39], e[8]] - SB[e[19], e[21], e[39], e[17]] + 
 SB[e[19], e[21], e[39], e[20]] - SB[e[19], e[26], e[1], e[8]] + 
 SB[e[19], e[26], e[1], e[17]] + SB[e[19], e[26], e[1], e[35]] - 
 SB[e[19], e[26], e[1], e[39]] + SB[e[19], e[26], e[8], e[27]] - 
 SB[e[19], e[26], e[8], e[35]] + SB[e[19], e[26], e[8], e[39]] - 
 SB[e[19], e[26], e[19], e[20]] - SB[e[19], e[26], e[19], e[35]] + 
 SB[e[19], e[26], e[19], e[39]] + SB[e[19], e[26], e[25], e[8]] - 
 SB[e[19], e[26], e[25], e[17]] - SB[e[19], e[26], e[25], e[27]] + 
 SB[e[19], e[26], e[39], e[8]] - SB[e[19], e[26], e[39], e[17]] + 
 SB[e[19], e[26], e[39], e[20]] + SB[e[19], e[30], e[15], e[20]] + 
 SB[e[19], e[30], e[15], e[31]] + SB[e[19], e[30], e[15], e[35]] - 
 SB[e[19], e[30], e[15], e[38]] + SB[e[19], e[30], e[19], e[20]] + 
 SB[e[19], e[30], e[19], e[35]] - SB[e[19], e[30], e[19], e[39]] + 
 SB[e[19], e[30], e[20], e[9]] + SB[e[19], e[30], e[20], e[15]] + 
 SB[e[19], e[30], e[20], e[31]] - 2*SB[e[19], e[30], e[20], e[38]] + 
 SB[e[19], e[30], e[20], e[39]] + SB[e[19], e[30], e[22], e[8]] - 
 SB[e[19], e[30], e[22], e[9]] + SB[e[19], e[30], e[22], e[20]] + 
 SB[e[19], e[30], e[22], e[31]] - SB[e[19], e[30], e[23], e[27]] + 
 SB[e[19], e[30], e[23], e[31]] + SB[e[19], e[30], e[23], e[35]] - 
 SB[e[19], e[30], e[23], e[38]] - 3*SB[e[19], e[30], e[30], e[20]] - 
 3*SB[e[19], e[30], e[30], e[31]] - 
 3*SB[e[19], e[30], e[30], e[35]] + 
 3*SB[e[19], e[30], e[30], e[38]] + SB[e[19], e[30], e[31], e[9]] + 
 SB[e[19], e[30], e[31], e[15]] + SB[e[19], e[30], e[31], e[20]] + 
 SB[e[19], e[30], e[31], e[27]] - SB[e[19], e[30], e[31], e[38]] + 
 SB[e[19], e[30], e[35], e[8]] + SB[e[19], e[30], e[35], e[15]] + 
 SB[e[19], e[30], e[35], e[27]] - 2*SB[e[19], e[30], e[35], e[35]] + 
 SB[e[19], e[30], e[35], e[39]] - SB[e[19], e[30], e[38], e[9]] - 
 SB[e[19], e[30], e[38], e[15]] + SB[e[19], e[30], e[38], e[20]] + 
 SB[e[19], e[30], e[38], e[35]] + SB[e[19], e[30], e[38], e[38]] - 
 SB[e[19], e[30], e[38], e[39]] - SB[e[19], e[37], e[10], e[8]] + 
 SB[e[19], e[37], e[10], e[9]] - SB[e[19], e[37], e[10], e[20]] - 
 SB[e[19], e[37], e[10], e[38]] + SB[e[19], e[37], e[10], e[39]] + 
 SB[e[19], e[37], e[13], e[9]] + SB[e[19], e[37], e[13], e[15]] - 
 SB[e[19], e[37], e[13], e[38]] - SB[e[19], e[37], e[15], e[20]] - 
 SB[e[19], e[37], e[15], e[35]] + SB[e[19], e[37], e[15], e[39]] + 
 SB[e[19], e[37], e[19], e[20]] + SB[e[19], e[37], e[19], e[35]] - 
 SB[e[19], e[37], e[19], e[39]] - SB[e[19], e[37], e[20], e[9]] - 
 SB[e[19], e[37], e[20], e[15]] + SB[e[19], e[37], e[20], e[38]] - 
 SB[e[19], e[37], e[38], e[9]] - SB[e[19], e[37], e[38], e[15]] + 
 SB[e[19], e[37], e[38], e[20]] + SB[e[19], e[37], e[38], e[35]] + 
 SB[e[19], e[37], e[38], e[38]] - SB[e[19], e[37], e[38], e[39]] + 
 SB[e[19], e[37], e[39], e[8]] + SB[e[19], e[37], e[39], e[15]] - 
 SB[e[19], e[37], e[39], e[35]] - SB[e[19], e[39], e[1], e[8]] + 
 SB[e[19], e[39], e[1], e[17]] + SB[e[19], e[39], e[1], e[35]] - 
 SB[e[19], e[39], e[1], e[39]] - SB[e[19], e[39], e[12], e[15]] - 
 SB[e[19], e[39], e[12], e[17]] + SB[e[19], e[39], e[12], e[39]] + 
 SB[e[19], e[39], e[15], e[20]] + SB[e[19], e[39], e[15], e[35]] - 
 SB[e[19], e[39], e[15], e[39]] - SB[e[19], e[39], e[19], e[20]] - 
 SB[e[19], e[39], e[19], e[35]] + SB[e[19], e[39], e[19], e[39]] + 
 SB[e[19], e[39], e[20], e[15]] + SB[e[19], e[39], e[20], e[17]] - 
 SB[e[19], e[39], e[20], e[39]] + SB[e[19], e[39], e[21], e[8]] - 
 SB[e[19], e[39], e[21], e[17]] + SB[e[19], e[39], e[21], e[20]] + 
 SB[e[25], e[1], e[1], e[8]] - SB[e[25], e[1], e[1], e[17]] - 
 SB[e[25], e[1], e[1], e[35]] + SB[e[25], e[1], e[1], e[39]] + 
 SB[e[25], e[1], e[8], e[17]] - SB[e[25], e[1], e[8], e[32]] - 
 SB[e[25], e[1], e[8], e[39]] + SB[e[25], e[1], e[17], e[8]] - 
 2*SB[e[25], e[1], e[17], e[17]] + SB[e[25], e[1], e[17], e[20]] + 
 SB[e[25], e[1], e[17], e[32]] + SB[e[25], e[1], e[17], e[39]] + 
 SB[e[25], e[1], e[19], e[20]] + SB[e[25], e[1], e[19], e[35]] - 
 SB[e[25], e[1], e[19], e[39]] - SB[e[25], e[1], e[21], e[8]] + 
 SB[e[25], e[1], e[21], e[17]] - SB[e[25], e[1], e[21], e[20]] - 
 SB[e[25], e[1], e[39], e[8]] + SB[e[25], e[1], e[39], e[17]] - 
 SB[e[25], e[1], e[39], e[20]] - SB[e[25], e[1], e[42], e[8]] + 
 SB[e[25], e[1], e[42], e[32]] + SB[e[25], e[1], e[42], e[35]] - 
 SB[e[25], e[3], e[1], e[8]] + SB[e[25], e[3], e[1], e[17]] + 
 SB[e[25], e[3], e[1], e[35]] - SB[e[25], e[3], e[1], e[39]] + 
 SB[e[25], e[3], e[25], e[8]] - SB[e[25], e[3], e[25], e[17]] - 
 SB[e[25], e[3], e[25], e[27]] + SB[e[25], e[3], e[26], e[27]] - 
 SB[e[25], e[3], e[26], e[35]] + SB[e[25], e[3], e[26], e[39]] - 
 SB[e[25], e[3], e[27], e[8]] + SB[e[25], e[3], e[27], e[32]] + 
 SB[e[25], e[3], e[27], e[35]] - SB[e[25], e[3], e[32], e[8]] + 
 SB[e[25], e[3], e[32], e[17]] + SB[e[25], e[3], e[32], e[27]] + 
 SB[e[25], e[3], e[42], e[8]] - SB[e[25], e[3], e[42], e[32]] - 
 SB[e[25], e[3], e[42], e[35]] - SB[e[25], e[7], e[8], e[17]] + 
 SB[e[25], e[7], e[8], e[32]] + SB[e[25], e[7], e[8], e[39]] - 
 SB[e[25], e[7], e[9], e[8]] + SB[e[25], e[7], e[9], e[9]] + 
 SB[e[25], e[7], e[9], e[17]] + SB[e[25], e[7], e[9], e[27]] - 
 SB[e[25], e[7], e[9], e[32]] - SB[e[25], e[7], e[9], e[38]] - 
 SB[e[25], e[7], e[25], e[8]] + SB[e[25], e[7], e[25], e[17]] + 
 SB[e[25], e[7], e[25], e[27]] + SB[e[25], e[7], e[27], e[9]] - 
 SB[e[25], e[7], e[27], e[32]] - SB[e[25], e[7], e[27], e[38]] - 
 SB[e[25], e[7], e[31], e[9]] + SB[e[25], e[7], e[31], e[32]] + 
 SB[e[25], e[7], e[31], e[38]] + SB[e[25], e[7], e[32], e[8]] - 
 SB[e[25], e[7], e[32], e[17]] - SB[e[25], e[7], e[32], e[27]] + 
 SB[e[25], e[7], e[40], e[8]] - SB[e[25], e[7], e[40], e[9]] - 
 SB[e[25], e[7], e[40], e[27]] + SB[e[25], e[7], e[40], e[38]] - 
 SB[e[25], e[7], e[40], e[39]] - SB[e[25], e[8], e[1], e[8]] + 
 SB[e[25], e[8], e[1], e[17]] + SB[e[25], e[8], e[1], e[35]] - 
 SB[e[25], e[8], e[1], e[39]] + SB[e[25], e[8], e[25], e[8]] - 
 SB[e[25], e[8], e[25], e[17]] - SB[e[25], e[8], e[25], e[27]] + 
 SB[e[25], e[8], e[26], e[27]] - SB[e[25], e[8], e[26], e[35]] + 
 SB[e[25], e[8], e[26], e[39]] - SB[e[25], e[8], e[27], e[8]] + 
 SB[e[25], e[8], e[27], e[32]] + SB[e[25], e[8], e[27], e[35]] - 
 SB[e[25], e[8], e[32], e[8]] + SB[e[25], e[8], e[32], e[17]] + 
 SB[e[25], e[8], e[32], e[27]] + SB[e[25], e[8], e[42], e[8]] - 
 SB[e[25], e[8], e[42], e[32]] - SB[e[25], e[8], e[42], e[35]] - 
 SB[e[25], e[21], e[1], e[8]] + SB[e[25], e[21], e[1], e[17]] + 
 SB[e[25], e[21], e[1], e[35]] - SB[e[25], e[21], e[1], e[39]] + 
 SB[e[25], e[21], e[8], e[27]] - SB[e[25], e[21], e[8], e[35]] + 
 SB[e[25], e[21], e[8], e[39]] - SB[e[25], e[21], e[19], e[20]] - 
 SB[e[25], e[21], e[19], e[35]] + SB[e[25], e[21], e[19], e[39]] + 
 SB[e[25], e[21], e[25], e[8]] - SB[e[25], e[21], e[25], e[17]] - 
 SB[e[25], e[21], e[25], e[27]] + SB[e[25], e[21], e[39], e[8]] - 
 SB[e[25], e[21], e[39], e[17]] + SB[e[25], e[21], e[39], e[20]] - 
 SB[e[25], e[24], e[9], e[8]] + SB[e[25], e[24], e[9], e[9]] + 
 SB[e[25], e[24], e[9], e[17]] + SB[e[25], e[24], e[9], e[27]] - 
 SB[e[25], e[24], e[9], e[32]] - SB[e[25], e[24], e[9], e[38]] - 
 SB[e[25], e[24], e[13], e[9]] + SB[e[25], e[24], e[13], e[20]] + 
 SB[e[25], e[24], e[13], e[27]] + SB[e[25], e[24], e[13], e[32]] + 
 SB[e[25], e[24], e[13], e[38]] + SB[e[25], e[24], e[17], e[8]] - 
 2*SB[e[25], e[24], e[17], e[17]] + SB[e[25], e[24], e[17], e[20]] + 
 SB[e[25], e[24], e[17], e[32]] + SB[e[25], e[24], e[17], e[39]] + 
 3*SB[e[25], e[24], e[24], e[9]] - 3*SB[e[25], e[24], e[24], e[13]] - 
 3*SB[e[25], e[24], e[24], e[17]] - 
 3*SB[e[25], e[24], e[24], e[27]] - SB[e[25], e[24], e[25], e[8]] + 
 SB[e[25], e[24], e[25], e[17]] + SB[e[25], e[24], e[25], e[27]] + 
 SB[e[25], e[24], e[27], e[8]] - 2*SB[e[25], e[24], e[27], e[9]] + 
 SB[e[25], e[24], e[27], e[13]] + SB[e[25], e[24], e[27], e[32]] + 
 SB[e[25], e[24], e[27], e[38]] + SB[e[25], e[24], e[28], e[13]] + 
 SB[e[25], e[24], e[28], e[27]] - SB[e[25], e[24], e[28], e[38]] + 
 SB[e[25], e[24], e[28], e[39]] - SB[e[25], e[24], e[29], e[9]] + 
 SB[e[25], e[24], e[29], e[13]] + SB[e[25], e[24], e[29], e[17]] - 
 SB[e[25], e[24], e[29], e[20]] - SB[e[25], e[24], e[32], e[9]] + 
 SB[e[25], e[24], e[32], e[13]] + SB[e[25], e[24], e[32], e[17]] + 
 SB[e[25], e[24], e[32], e[27]] + 2*SB[e[25], e[25], e[1], e[8]] - 
 2*SB[e[25], e[25], e[1], e[17]] - 2*SB[e[25], e[25], e[1], e[35]] + 
 2*SB[e[25], e[25], e[1], e[39]] - SB[e[25], e[25], e[8], e[17]] - 
 2*SB[e[25], e[25], e[8], e[27]] + SB[e[25], e[25], e[8], e[32]] + 
 2*SB[e[25], e[25], e[8], e[35]] - SB[e[25], e[25], e[8], e[39]] - 
 SB[e[25], e[25], e[17], e[8]] + 2*SB[e[25], e[25], e[17], e[17]] - 
 SB[e[25], e[25], e[17], e[20]] - SB[e[25], e[25], e[17], e[32]] - 
 SB[e[25], e[25], e[17], e[39]] + SB[e[25], e[25], e[21], e[8]] - 
 SB[e[25], e[25], e[21], e[17]] + SB[e[25], e[25], e[21], e[20]] + 
 SB[e[25], e[25], e[24], e[9]] - SB[e[25], e[25], e[24], e[13]] - 
 SB[e[25], e[25], e[24], e[17]] - SB[e[25], e[25], e[24], e[27]] - 
 3*SB[e[25], e[25], e[25], e[8]] + 3*SB[e[25], e[25], e[25], e[17]] + 
 3*SB[e[25], e[25], e[25], e[27]] - 
 2*SB[e[25], e[25], e[26], e[27]] + 
 2*SB[e[25], e[25], e[26], e[35]] - 
 2*SB[e[25], e[25], e[26], e[39]] + 2*SB[e[25], e[25], e[27], e[8]] - 
 SB[e[25], e[25], e[27], e[9]] - SB[e[25], e[25], e[27], e[32]] - 
 2*SB[e[25], e[25], e[27], e[35]] + SB[e[25], e[25], e[27], e[38]] + 
 SB[e[25], e[25], e[32], e[8]] - SB[e[25], e[25], e[32], e[17]] - 
 SB[e[25], e[25], e[32], e[27]] - SB[e[25], e[25], e[40], e[8]] + 
 SB[e[25], e[25], e[40], e[9]] + SB[e[25], e[25], e[40], e[27]] - 
 SB[e[25], e[25], e[40], e[38]] + SB[e[25], e[25], e[40], e[39]] - 
 SB[e[25], e[26], e[1], e[8]] + SB[e[25], e[26], e[1], e[17]] + 
 SB[e[25], e[26], e[1], e[35]] - SB[e[25], e[26], e[1], e[39]] + 
 SB[e[25], e[26], e[8], e[27]] - SB[e[25], e[26], e[8], e[35]] + 
 SB[e[25], e[26], e[8], e[39]] - SB[e[25], e[26], e[19], e[20]] - 
 SB[e[25], e[26], e[19], e[35]] + SB[e[25], e[26], e[19], e[39]] + 
 SB[e[25], e[26], e[25], e[8]] - SB[e[25], e[26], e[25], e[17]] - 
 SB[e[25], e[26], e[25], e[27]] + SB[e[25], e[26], e[39], e[8]] - 
 SB[e[25], e[26], e[39], e[17]] + SB[e[25], e[26], e[39], e[20]] + 
 SB[e[25], e[27], e[8], e[17]] + SB[e[25], e[27], e[8], e[27]] - 
 SB[e[25], e[27], e[8], e[32]] - SB[e[25], e[27], e[8], e[35]] + 
 SB[e[25], e[27], e[9], e[8]] - SB[e[25], e[27], e[9], e[9]] - 
 SB[e[25], e[27], e[9], e[17]] - SB[e[25], e[27], e[9], e[27]] + 
 SB[e[25], e[27], e[9], e[32]] + SB[e[25], e[27], e[9], e[38]] - 
 SB[e[25], e[27], e[24], e[9]] + SB[e[25], e[27], e[24], e[13]] + 
 SB[e[25], e[27], e[24], e[17]] + SB[e[25], e[27], e[24], e[27]] + 
 SB[e[25], e[27], e[25], e[8]] - SB[e[25], e[27], e[25], e[17]] - 
 SB[e[25], e[27], e[25], e[27]] + SB[e[25], e[27], e[31], e[9]] - 
 SB[e[25], e[27], e[31], e[32]] - SB[e[25], e[27], e[31], e[38]] - 
 SB[e[25], e[27], e[42], e[8]] + SB[e[25], e[27], e[42], e[32]] + 
 SB[e[25], e[27], e[42], e[35]] + SB[e[25], e[32], e[8], e[17]] + 
 SB[e[25], e[32], e[8], e[27]] - SB[e[25], e[32], e[8], e[32]] - 
 SB[e[25], e[32], e[8], e[35]] + SB[e[25], e[32], e[9], e[8]] - 
 SB[e[25], e[32], e[9], e[9]] - SB[e[25], e[32], e[9], e[17]] - 
 SB[e[25], e[32], e[9], e[27]] + SB[e[25], e[32], e[9], e[32]] + 
 SB[e[25], e[32], e[9], e[38]] - SB[e[25], e[32], e[24], e[9]] + 
 SB[e[25], e[32], e[24], e[13]] + SB[e[25], e[32], e[24], e[17]] + 
 SB[e[25], e[32], e[24], e[27]] + SB[e[25], e[32], e[25], e[8]] - 
 SB[e[25], e[32], e[25], e[17]] - SB[e[25], e[32], e[25], e[27]] + 
 SB[e[25], e[32], e[31], e[9]] - SB[e[25], e[32], e[31], e[32]] - 
 SB[e[25], e[32], e[31], e[38]] - SB[e[25], e[32], e[42], e[8]] + 
 SB[e[25], e[32], e[42], e[32]] + SB[e[25], e[32], e[42], e[35]] + 
 SB[e[25], e[36], e[21], e[8]] - SB[e[25], e[36], e[21], e[17]] + 
 SB[e[25], e[36], e[21], e[20]] - SB[e[25], e[36], e[25], e[8]] + 
 SB[e[25], e[36], e[25], e[17]] + SB[e[25], e[36], e[25], e[27]] + 
 SB[e[25], e[36], e[28], e[13]] + SB[e[25], e[36], e[28], e[27]] - 
 SB[e[25], e[36], e[28], e[38]] + SB[e[25], e[36], e[28], e[39]] - 
 SB[e[25], e[36], e[29], e[9]] + SB[e[25], e[36], e[29], e[13]] + 
 SB[e[25], e[36], e[29], e[17]] - SB[e[25], e[36], e[29], e[20]] - 
 SB[e[25], e[36], e[37], e[13]] + SB[e[25], e[36], e[37], e[20]] + 
 SB[e[25], e[36], e[37], e[38]] - SB[e[25], e[36], e[37], e[39]] - 
 SB[e[25], e[36], e[39], e[8]] + SB[e[25], e[36], e[39], e[17]] - 
 SB[e[25], e[36], e[39], e[20]] + SB[e[25], e[36], e[40], e[8]] - 
 SB[e[25], e[36], e[40], e[9]] - SB[e[25], e[36], e[40], e[27]] + 
 SB[e[25], e[36], e[40], e[38]] - SB[e[25], e[36], e[40], e[39]] - 
 SB[e[31], e[7], e[7], e[8]] + SB[e[31], e[7], e[7], e[9]] + 
 SB[e[31], e[7], e[7], e[27]] - SB[e[31], e[7], e[7], e[31]] - 
 SB[e[31], e[7], e[8], e[17]] - SB[e[31], e[7], e[8], e[27]] + 
 SB[e[31], e[7], e[8], e[32]] + SB[e[31], e[7], e[8], e[35]] - 
 SB[e[31], e[7], e[9], e[8]] + SB[e[31], e[7], e[9], e[9]] + 
 SB[e[31], e[7], e[9], e[17]] - SB[e[31], e[7], e[9], e[20]] - 
 SB[e[31], e[7], e[9], e[32]] - SB[e[31], e[7], e[9], e[38]] + 
 SB[e[31], e[7], e[22], e[8]] - SB[e[31], e[7], e[22], e[9]] + 
 SB[e[31], e[7], e[22], e[20]] + SB[e[31], e[7], e[22], e[31]] - 
 SB[e[31], e[7], e[23], e[27]] + SB[e[31], e[7], e[23], e[31]] + 
 SB[e[31], e[7], e[23], e[35]] - SB[e[31], e[7], e[23], e[38]] - 
 SB[e[31], e[7], e[25], e[8]] + SB[e[31], e[7], e[25], e[17]] + 
 SB[e[31], e[7], e[25], e[27]] + SB[e[31], e[7], e[27], e[8]] - 
 SB[e[31], e[7], e[27], e[32]] - SB[e[31], e[7], e[27], e[35]] - 
 SB[e[31], e[7], e[31], e[9]] + SB[e[31], e[7], e[31], e[32]] + 
 SB[e[31], e[7], e[31], e[38]] + SB[e[31], e[7], e[32], e[8]] - 
 SB[e[31], e[7], e[32], e[17]] - SB[e[31], e[7], e[32], e[27]] - 
 SB[e[31], e[9], e[7], e[8]] + SB[e[31], e[9], e[7], e[9]] + 
 SB[e[31], e[9], e[7], e[27]] - SB[e[31], e[9], e[7], e[31]] - 
 SB[e[31], e[9], e[9], e[13]] - SB[e[31], e[9], e[9], e[27]] + 
 SB[e[31], e[9], e[9], e[31]] - SB[e[31], e[9], e[13], e[9]] + 
 SB[e[31], e[9], e[13], e[20]] + SB[e[31], e[9], e[13], e[27]] + 
 SB[e[31], e[9], e[13], e[32]] + SB[e[31], e[9], e[13], e[38]] - 
 SB[e[31], e[9], e[14], e[13]] - SB[e[31], e[9], e[14], e[27]] + 
 SB[e[31], e[9], e[14], e[31]] + SB[e[31], e[9], e[24], e[9]] - 
 SB[e[31], e[9], e[24], e[13]] - SB[e[31], e[9], e[24], e[17]] - 
 SB[e[31], e[9], e[24], e[27]] + SB[e[31], e[9], e[27], e[8]] - 
 2*SB[e[31], e[9], e[27], e[9]] + SB[e[31], e[9], e[27], e[13]] + 
 SB[e[31], e[9], e[27], e[32]] + SB[e[31], e[9], e[27], e[38]] + 
 SB[e[31], e[9], e[31], e[9]] - SB[e[31], e[9], e[31], e[32]] - 
 SB[e[31], e[9], e[31], e[38]] - SB[e[31], e[9], e[32], e[9]] + 
 SB[e[31], e[9], e[32], e[13]] + SB[e[31], e[9], e[32], e[17]] + 
 SB[e[31], e[9], e[32], e[27]] + SB[e[31], e[9], e[33], e[13]] - 
 SB[e[31], e[9], e[33], e[20]] - SB[e[31], e[9], e[33], e[31]] + 
 SB[e[31], e[9], e[38], e[13]] + SB[e[31], e[9], e[38], e[27]] - 
 SB[e[31], e[9], e[38], e[31]] + SB[e[31], e[13], e[4], e[15]] + 
 SB[e[31], e[13], e[4], e[32]] - SB[e[31], e[13], e[5], e[8]] + 
 SB[e[31], e[13], e[5], e[17]] + SB[e[31], e[13], e[5], e[35]] - 
 SB[e[31], e[13], e[5], e[39]] + SB[e[31], e[13], e[9], e[8]] - 
 SB[e[31], e[13], e[9], e[9]] - SB[e[31], e[13], e[9], e[13]] - 
 SB[e[31], e[13], e[9], e[17]] + SB[e[31], e[13], e[9], e[20]] - 
 SB[e[31], e[13], e[9], e[27]] + SB[e[31], e[13], e[9], e[31]] + 
 SB[e[31], e[13], e[9], e[32]] + SB[e[31], e[13], e[9], e[38]] - 
 2*SB[e[31], e[13], e[13], e[9]] - 2*SB[e[31], e[13], e[13], e[15]] + 
 2*SB[e[31], e[13], e[13], e[38]] - SB[e[31], e[13], e[14], e[13]] - 
 SB[e[31], e[13], e[14], e[27]] + SB[e[31], e[13], e[14], e[31]] + 
 SB[e[31], e[13], e[15], e[20]] + SB[e[31], e[13], e[15], e[31]] + 
 SB[e[31], e[13], e[15], e[35]] - SB[e[31], e[13], e[15], e[38]] + 
 SB[e[31], e[13], e[20], e[9]] + SB[e[31], e[13], e[20], e[15]] + 
 SB[e[31], e[13], e[20], e[31]] - 2*SB[e[31], e[13], e[20], e[38]] + 
 SB[e[31], e[13], e[20], e[39]] - SB[e[31], e[13], e[24], e[9]] + 
 SB[e[31], e[13], e[24], e[13]] + SB[e[31], e[13], e[24], e[17]] + 
 SB[e[31], e[13], e[24], e[27]] + 2*SB[e[31], e[13], e[31], e[9]] + 
 SB[e[31], e[13], e[31], e[15]] + SB[e[31], e[13], e[31], e[20]] + 
 SB[e[31], e[13], e[31], e[27]] - SB[e[31], e[13], e[31], e[32]] - 
 2*SB[e[31], e[13], e[31], e[38]] + SB[e[31], e[13], e[33], e[13]] - 
 SB[e[31], e[13], e[33], e[20]] - SB[e[31], e[13], e[33], e[31]] - 
 SB[e[31], e[13], e[37], e[13]] + SB[e[31], e[13], e[37], e[20]] + 
 SB[e[31], e[13], e[37], e[38]] - SB[e[31], e[13], e[37], e[39]] + 
 SB[e[31], e[13], e[38], e[9]] + SB[e[31], e[13], e[38], e[13]] + 
 SB[e[31], e[13], e[38], e[15]] - 2*SB[e[31], e[13], e[38], e[20]] - 
 SB[e[31], e[13], e[38], e[31]] - SB[e[31], e[13], e[38], e[35]] - 
 SB[e[31], e[13], e[38], e[38]] + SB[e[31], e[13], e[38], e[39]] - 
 SB[e[31], e[14], e[7], e[8]] + SB[e[31], e[14], e[7], e[9]] + 
 SB[e[31], e[14], e[7], e[27]] - SB[e[31], e[14], e[7], e[31]] - 
 SB[e[31], e[14], e[9], e[13]] - SB[e[31], e[14], e[9], e[27]] + 
 SB[e[31], e[14], e[9], e[31]] - SB[e[31], e[14], e[13], e[9]] + 
 SB[e[31], e[14], e[13], e[20]] + SB[e[31], e[14], e[13], e[27]] + 
 SB[e[31], e[14], e[13], e[32]] + SB[e[31], e[14], e[13], e[38]] - 
 SB[e[31], e[14], e[14], e[13]] - SB[e[31], e[14], e[14], e[27]] + 
 SB[e[31], e[14], e[14], e[31]] + SB[e[31], e[14], e[24], e[9]] - 
 SB[e[31], e[14], e[24], e[13]] - SB[e[31], e[14], e[24], e[17]] - 
 SB[e[31], e[14], e[24], e[27]] + SB[e[31], e[14], e[27], e[8]] - 
 2*SB[e[31], e[14], e[27], e[9]] + SB[e[31], e[14], e[27], e[13]] + 
 SB[e[31], e[14], e[27], e[32]] + SB[e[31], e[14], e[27], e[38]] + 
 SB[e[31], e[14], e[31], e[9]] - SB[e[31], e[14], e[31], e[32]] - 
 SB[e[31], e[14], e[31], e[38]] - SB[e[31], e[14], e[32], e[9]] + 
 SB[e[31], e[14], e[32], e[13]] + SB[e[31], e[14], e[32], e[17]] + 
 SB[e[31], e[14], e[32], e[27]] + SB[e[31], e[14], e[33], e[13]] - 
 SB[e[31], e[14], e[33], e[20]] - SB[e[31], e[14], e[33], e[31]] + 
 SB[e[31], e[14], e[38], e[13]] + SB[e[31], e[14], e[38], e[27]] - 
 SB[e[31], e[14], e[38], e[31]] + SB[e[31], e[27], e[8], e[17]] + 
 SB[e[31], e[27], e[8], e[27]] - SB[e[31], e[27], e[8], e[32]] - 
 SB[e[31], e[27], e[8], e[35]] + SB[e[31], e[27], e[9], e[8]] - 
 SB[e[31], e[27], e[9], e[9]] - SB[e[31], e[27], e[9], e[17]] - 
 SB[e[31], e[27], e[9], e[27]] + SB[e[31], e[27], e[9], e[32]] + 
 SB[e[31], e[27], e[9], e[38]] - SB[e[31], e[27], e[24], e[9]] + 
 SB[e[31], e[27], e[24], e[13]] + SB[e[31], e[27], e[24], e[17]] + 
 SB[e[31], e[27], e[24], e[27]] + SB[e[31], e[27], e[25], e[8]] - 
 SB[e[31], e[27], e[25], e[17]] - SB[e[31], e[27], e[25], e[27]] + 
 SB[e[31], e[27], e[31], e[9]] - SB[e[31], e[27], e[31], e[32]] - 
 SB[e[31], e[27], e[31], e[38]] - SB[e[31], e[27], e[42], e[8]] + 
 SB[e[31], e[27], e[42], e[32]] + SB[e[31], e[27], e[42], e[35]] + 
 SB[e[31], e[30], e[15], e[20]] + SB[e[31], e[30], e[15], e[31]] + 
 SB[e[31], e[30], e[15], e[35]] - SB[e[31], e[30], e[15], e[38]] + 
 SB[e[31], e[30], e[19], e[20]] + SB[e[31], e[30], e[19], e[35]] - 
 SB[e[31], e[30], e[19], e[39]] + SB[e[31], e[30], e[20], e[9]] + 
 SB[e[31], e[30], e[20], e[15]] + SB[e[31], e[30], e[20], e[31]] - 
 2*SB[e[31], e[30], e[20], e[38]] + SB[e[31], e[30], e[20], e[39]] + 
 SB[e[31], e[30], e[22], e[8]] - SB[e[31], e[30], e[22], e[9]] + 
 SB[e[31], e[30], e[22], e[20]] + SB[e[31], e[30], e[22], e[31]] - 
 SB[e[31], e[30], e[23], e[27]] + SB[e[31], e[30], e[23], e[31]] + 
 SB[e[31], e[30], e[23], e[35]] - SB[e[31], e[30], e[23], e[38]] - 
 3*SB[e[31], e[30], e[30], e[20]] - 
 3*SB[e[31], e[30], e[30], e[31]] - 
 3*SB[e[31], e[30], e[30], e[35]] + 
 3*SB[e[31], e[30], e[30], e[38]] + SB[e[31], e[30], e[31], e[9]] + 
 SB[e[31], e[30], e[31], e[15]] + SB[e[31], e[30], e[31], e[20]] + 
 SB[e[31], e[30], e[31], e[27]] - SB[e[31], e[30], e[31], e[38]] + 
 SB[e[31], e[30], e[35], e[8]] + SB[e[31], e[30], e[35], e[15]] + 
 SB[e[31], e[30], e[35], e[27]] - 2*SB[e[31], e[30], e[35], e[35]] + 
 SB[e[31], e[30], e[35], e[39]] - SB[e[31], e[30], e[38], e[9]] - 
 SB[e[31], e[30], e[38], e[15]] + SB[e[31], e[30], e[38], e[20]] + 
 SB[e[31], e[30], e[38], e[35]] + SB[e[31], e[30], e[38], e[38]] - 
 SB[e[31], e[30], e[38], e[39]] - SB[e[31], e[31], e[4], e[15]] - 
 SB[e[31], e[31], e[4], e[32]] + SB[e[31], e[31], e[5], e[8]] - 
 SB[e[31], e[31], e[5], e[17]] - SB[e[31], e[31], e[5], e[35]] + 
 SB[e[31], e[31], e[5], e[39]] + 2*SB[e[31], e[31], e[7], e[8]] - 
 2*SB[e[31], e[31], e[7], e[9]] - 2*SB[e[31], e[31], e[7], e[27]] + 
 2*SB[e[31], e[31], e[7], e[31]] - SB[e[31], e[31], e[9], e[8]] + 
 SB[e[31], e[31], e[9], e[9]] + SB[e[31], e[31], e[9], e[13]] + 
 SB[e[31], e[31], e[9], e[17]] + SB[e[31], e[31], e[9], e[20]] + 
 3*SB[e[31], e[31], e[9], e[27]] - SB[e[31], e[31], e[9], e[31]] - 
 SB[e[31], e[31], e[9], e[32]] - SB[e[31], e[31], e[9], e[38]] + 
 2*SB[e[31], e[31], e[13], e[9]] + SB[e[31], e[31], e[13], e[15]] - 
 SB[e[31], e[31], e[13], e[20]] - SB[e[31], e[31], e[13], e[27]] - 
 SB[e[31], e[31], e[13], e[32]] - 2*SB[e[31], e[31], e[13], e[38]] + 
 SB[e[31], e[31], e[14], e[13]] + SB[e[31], e[31], e[14], e[27]] - 
 SB[e[31], e[31], e[14], e[31]] - SB[e[31], e[31], e[22], e[8]] + 
 SB[e[31], e[31], e[22], e[9]] - SB[e[31], e[31], e[22], e[20]] - 
 SB[e[31], e[31], e[22], e[31]] + SB[e[31], e[31], e[23], e[27]] - 
 SB[e[31], e[31], e[23], e[31]] - SB[e[31], e[31], e[23], e[35]] + 
 SB[e[31], e[31], e[23], e[38]] - 2*SB[e[31], e[31], e[27], e[8]] + 
 3*SB[e[31], e[31], e[27], e[9]] - SB[e[31], e[31], e[27], e[13]] - 
 SB[e[31], e[31], e[27], e[32]] + SB[e[31], e[31], e[27], e[35]] - 
 2*SB[e[31], e[31], e[27], e[38]] - 2*SB[e[31], e[31], e[31], e[9]] + 
 2*SB[e[31], e[31], e[31], e[32]] + 
 2*SB[e[31], e[31], e[31], e[38]] + SB[e[31], e[31], e[32], e[9]] - 
 SB[e[31], e[31], e[32], e[13]] - SB[e[31], e[31], e[32], e[17]] - 
 SB[e[31], e[31], e[32], e[27]] - SB[e[31], e[31], e[33], e[13]] + 
 SB[e[31], e[31], e[33], e[20]] + SB[e[31], e[31], e[33], e[31]] - 
 SB[e[31], e[31], e[38], e[9]] - SB[e[31], e[31], e[38], e[13]] - 
 SB[e[31], e[31], e[38], e[15]] - 2*SB[e[31], e[31], e[38], e[27]] + 
 SB[e[31], e[31], e[38], e[31]] + SB[e[31], e[31], e[38], e[35]] + 
 SB[e[31], e[31], e[38], e[38]] - SB[e[31], e[31], e[38], e[39]] + 
 SB[e[31], e[32], e[8], e[17]] + SB[e[31], e[32], e[8], e[27]] - 
 SB[e[31], e[32], e[8], e[32]] - SB[e[31], e[32], e[8], e[35]] + 
 SB[e[31], e[32], e[9], e[8]] - SB[e[31], e[32], e[9], e[9]] - 
 SB[e[31], e[32], e[9], e[17]] - SB[e[31], e[32], e[9], e[27]] + 
 SB[e[31], e[32], e[9], e[32]] + SB[e[31], e[32], e[9], e[38]] - 
 SB[e[31], e[32], e[24], e[9]] + SB[e[31], e[32], e[24], e[13]] + 
 SB[e[31], e[32], e[24], e[17]] + SB[e[31], e[32], e[24], e[27]] + 
 SB[e[31], e[32], e[25], e[8]] - SB[e[31], e[32], e[25], e[17]] - 
 SB[e[31], e[32], e[25], e[27]] + SB[e[31], e[32], e[31], e[9]] - 
 SB[e[31], e[32], e[31], e[32]] - SB[e[31], e[32], e[31], e[38]] - 
 SB[e[31], e[32], e[42], e[8]] + SB[e[31], e[32], e[42], e[32]] + 
 SB[e[31], e[32], e[42], e[35]] + SB[e[31], e[33], e[9], e[13]] - 
 SB[e[31], e[33], e[9], e[20]] - SB[e[31], e[33], e[9], e[31]] + 
 SB[e[31], e[33], e[13], e[9]] + SB[e[31], e[33], e[13], e[15]] - 
 SB[e[31], e[33], e[13], e[38]] + SB[e[31], e[33], e[14], e[13]] + 
 SB[e[31], e[33], e[14], e[27]] - SB[e[31], e[33], e[14], e[31]] - 
 SB[e[31], e[33], e[15], e[20]] - SB[e[31], e[33], e[15], e[31]] - 
 SB[e[31], e[33], e[15], e[35]] + SB[e[31], e[33], e[15], e[38]] - 
 SB[e[31], e[33], e[20], e[9]] - SB[e[31], e[33], e[20], e[15]] - 
 SB[e[31], e[33], e[20], e[31]] + 2*SB[e[31], e[33], e[20], e[38]] - 
 SB[e[31], e[33], e[20], e[39]] + SB[e[31], e[33], e[30], e[20]] + 
 SB[e[31], e[33], e[30], e[31]] + SB[e[31], e[33], e[30], e[35]] - 
 SB[e[31], e[33], e[30], e[38]] - SB[e[31], e[33], e[31], e[9]] - 
 SB[e[31], e[33], e[31], e[15]] - SB[e[31], e[33], e[31], e[20]] - 
 SB[e[31], e[33], e[31], e[27]] + SB[e[31], e[33], e[31], e[38]] - 
 SB[e[31], e[33], e[33], e[13]] + SB[e[31], e[33], e[33], e[20]] + 
 SB[e[31], e[33], e[33], e[31]] + SB[e[31], e[33], e[37], e[13]] - 
 SB[e[31], e[33], e[37], e[20]] - SB[e[31], e[33], e[37], e[38]] + 
 SB[e[31], e[33], e[37], e[39]] - SB[e[31], e[33], e[38], e[13]] + 
 SB[e[31], e[33], e[38], e[20]] + SB[e[31], e[33], e[38], e[31]] + 
 SB[e[31], e[38], e[9], e[13]] - SB[e[31], e[38], e[9], e[20]] - 
 SB[e[31], e[38], e[9], e[31]] + SB[e[31], e[38], e[13], e[9]] + 
 SB[e[31], e[38], e[13], e[15]] - SB[e[31], e[38], e[13], e[38]] + 
 SB[e[31], e[38], e[14], e[13]] + SB[e[31], e[38], e[14], e[27]] - 
 SB[e[31], e[38], e[14], e[31]] - SB[e[31], e[38], e[15], e[20]] - 
 SB[e[31], e[38], e[15], e[31]] - SB[e[31], e[38], e[15], e[35]] + 
 SB[e[31], e[38], e[15], e[38]] - SB[e[31], e[38], e[20], e[9]] - 
 SB[e[31], e[38], e[20], e[15]] - SB[e[31], e[38], e[20], e[31]] + 
 2*SB[e[31], e[38], e[20], e[38]] - SB[e[31], e[38], e[20], e[39]] + 
 SB[e[31], e[38], e[30], e[20]] + SB[e[31], e[38], e[30], e[31]] + 
 SB[e[31], e[38], e[30], e[35]] - SB[e[31], e[38], e[30], e[38]] - 
 SB[e[31], e[38], e[31], e[9]] - SB[e[31], e[38], e[31], e[15]] - 
 SB[e[31], e[38], e[31], e[20]] - SB[e[31], e[38], e[31], e[27]] + 
 SB[e[31], e[38], e[31], e[38]] - SB[e[31], e[38], e[33], e[13]] + 
 SB[e[31], e[38], e[33], e[20]] + SB[e[31], e[38], e[33], e[31]] + 
 SB[e[31], e[38], e[37], e[13]] - SB[e[31], e[38], e[37], e[20]] - 
 SB[e[31], e[38], e[37], e[38]] + SB[e[31], e[38], e[37], e[39]] - 
 SB[e[31], e[38], e[38], e[13]] + SB[e[31], e[38], e[38], e[20]] + 
 SB[e[31], e[38], e[38], e[31]] - SB[e[31], e[42], e[1], e[8]] + 
 SB[e[31], e[42], e[1], e[17]] + SB[e[31], e[42], e[1], e[35]] - 
 SB[e[31], e[42], e[1], e[39]] + SB[e[31], e[42], e[4], e[15]] + 
 SB[e[31], e[42], e[4], e[32]] - SB[e[31], e[42], e[5], e[8]] + 
 SB[e[31], e[42], e[5], e[17]] + SB[e[31], e[42], e[5], e[35]] - 
 SB[e[31], e[42], e[5], e[39]] - SB[e[31], e[42], e[8], e[17]] - 
 SB[e[31], e[42], e[8], e[27]] + SB[e[31], e[42], e[8], e[32]] + 
 SB[e[31], e[42], e[8], e[35]] - SB[e[31], e[42], e[27], e[8]] + 
 SB[e[31], e[42], e[27], e[32]] + SB[e[31], e[42], e[27], e[35]] - 
 SB[e[31], e[42], e[32], e[8]] + SB[e[31], e[42], e[32], e[17]] + 
 SB[e[31], e[42], e[32], e[27]] + SB[e[31], e[42], e[35], e[8]] + 
 SB[e[31], e[42], e[35], e[15]] + SB[e[31], e[42], e[35], e[27]] - 
 2*SB[e[31], e[42], e[35], e[35]] + SB[e[31], e[42], e[35], e[39]] + 
 2*SB[e[31], e[42], e[42], e[8]] - 2*SB[e[31], e[42], e[42], e[32]] - 
 2*SB[e[31], e[42], e[42], e[35]] + SB[e[37], e[2], e[1], e[8]] - 
 SB[e[37], e[2], e[1], e[17]] - SB[e[37], e[2], e[1], e[35]] + 
 SB[e[37], e[2], e[1], e[39]] + SB[e[37], e[2], e[12], e[15]] + 
 SB[e[37], e[2], e[12], e[17]] - SB[e[37], e[2], e[12], e[39]] - 
 SB[e[37], e[2], e[15], e[20]] - SB[e[37], e[2], e[15], e[35]] + 
 SB[e[37], e[2], e[15], e[39]] + SB[e[37], e[2], e[19], e[20]] + 
 SB[e[37], e[2], e[19], e[35]] - SB[e[37], e[2], e[19], e[39]] - 
 SB[e[37], e[2], e[20], e[15]] - SB[e[37], e[2], e[20], e[17]] + 
 SB[e[37], e[2], e[20], e[39]] - SB[e[37], e[2], e[21], e[8]] + 
 SB[e[37], e[2], e[21], e[17]] - SB[e[37], e[2], e[21], e[20]] - 
 SB[e[37], e[6], e[7], e[8]] + SB[e[37], e[6], e[7], e[9]] + 
 SB[e[37], e[6], e[7], e[27]] - SB[e[37], e[6], e[7], e[31]] - 
 SB[e[37], e[6], e[9], e[13]] + SB[e[37], e[6], e[9], e[20]] + 
 SB[e[37], e[6], e[9], e[31]] - SB[e[37], e[6], e[10], e[8]] + 
 SB[e[37], e[6], e[10], e[9]] - SB[e[37], e[6], e[10], e[20]] - 
 SB[e[37], e[6], e[10], e[38]] + SB[e[37], e[6], e[10], e[39]] - 
 SB[e[37], e[6], e[14], e[13]] - SB[e[37], e[6], e[14], e[27]] + 
 SB[e[37], e[6], e[14], e[31]] + SB[e[37], e[6], e[33], e[13]] - 
 SB[e[37], e[6], e[33], e[20]] - SB[e[37], e[6], e[33], e[31]] - 
 SB[e[37], e[6], e[37], e[13]] + SB[e[37], e[6], e[37], e[20]] + 
 SB[e[37], e[6], e[37], e[38]] - SB[e[37], e[6], e[37], e[39]] + 
 SB[e[37], e[6], e[38], e[13]] + SB[e[37], e[6], e[38], e[27]] - 
 SB[e[37], e[6], e[38], e[31]] + SB[e[37], e[6], e[40], e[8]] - 
 SB[e[37], e[6], e[40], e[9]] - SB[e[37], e[6], e[40], e[27]] + 
 SB[e[37], e[6], e[40], e[38]] - SB[e[37], e[6], e[40], e[39]] - 
 SB[e[37], e[13], e[9], e[13]] + SB[e[37], e[13], e[9], e[20]] + 
 SB[e[37], e[13], e[9], e[31]] + SB[e[37], e[13], e[12], e[15]] + 
 SB[e[37], e[13], e[12], e[17]] - SB[e[37], e[13], e[12], e[39]] - 
 SB[e[37], e[13], e[13], e[9]] - SB[e[37], e[13], e[13], e[15]] + 
 SB[e[37], e[13], e[13], e[38]] - SB[e[37], e[13], e[14], e[13]] - 
 SB[e[37], e[13], e[14], e[27]] + SB[e[37], e[13], e[14], e[31]] + 
 SB[e[37], e[13], e[15], e[31]] - SB[e[37], e[13], e[15], e[38]] + 
 SB[e[37], e[13], e[15], e[39]] + SB[e[37], e[13], e[20], e[9]] - 
 SB[e[37], e[13], e[20], e[17]] + SB[e[37], e[13], e[20], e[31]] - 
 2*SB[e[37], e[13], e[20], e[38]] + 
 2*SB[e[37], e[13], e[20], e[39]] + SB[e[37], e[13], e[28], e[13]] + 
 SB[e[37], e[13], e[28], e[27]] - SB[e[37], e[13], e[28], e[38]] + 
 SB[e[37], e[13], e[28], e[39]] - SB[e[37], e[13], e[29], e[9]] + 
 SB[e[37], e[13], e[29], e[13]] + SB[e[37], e[13], e[29], e[17]] - 
 SB[e[37], e[13], e[29], e[20]] + SB[e[37], e[13], e[31], e[9]] + 
 SB[e[37], e[13], e[31], e[15]] + SB[e[37], e[13], e[31], e[20]] + 
 SB[e[37], e[13], e[31], e[27]] - SB[e[37], e[13], e[31], e[38]] + 
 SB[e[37], e[13], e[33], e[13]] - SB[e[37], e[13], e[33], e[20]] - 
 SB[e[37], e[13], e[33], e[31]] - 2*SB[e[37], e[13], e[37], e[13]] + 
 2*SB[e[37], e[13], e[37], e[20]] + 
 2*SB[e[37], e[13], e[37], e[38]] - 
 2*SB[e[37], e[13], e[37], e[39]] + SB[e[37], e[13], e[38], e[13]] - 
 2*SB[e[37], e[13], e[38], e[20]] - SB[e[37], e[13], e[38], e[27]] - 
 SB[e[37], e[13], e[38], e[31]] - SB[e[37], e[15], e[12], e[15]] - 
 SB[e[37], e[15], e[12], e[17]] + SB[e[37], e[15], e[12], e[39]] + 
 SB[e[37], e[15], e[13], e[9]] + SB[e[37], e[15], e[13], e[15]] - 
 SB[e[37], e[15], e[13], e[38]] + SB[e[37], e[15], e[19], e[20]] + 
 SB[e[37], e[15], e[19], e[35]] - SB[e[37], e[15], e[19], e[39]] - 
 SB[e[37], e[15], e[30], e[20]] - SB[e[37], e[15], e[30], e[31]] - 
 SB[e[37], e[15], e[30], e[35]] + SB[e[37], e[15], e[30], e[38]] - 
 SB[e[37], e[15], e[38], e[9]] - SB[e[37], e[15], e[38], e[15]] + 
 SB[e[37], e[15], e[38], e[20]] + SB[e[37], e[15], e[38], e[35]] + 
 SB[e[37], e[15], e[38], e[38]] - SB[e[37], e[15], e[38], e[39]] + 
 SB[e[37], e[15], e[39], e[15]] + SB[e[37], e[15], e[39], e[17]] - 
 SB[e[37], e[15], e[39], e[20]] - SB[e[37], e[15], e[39], e[35]] - 
 SB[e[37], e[19], e[1], e[8]] + SB[e[37], e[19], e[1], e[17]] + 
 SB[e[37], e[19], e[1], e[35]] - SB[e[37], e[19], e[1], e[39]] - 
 SB[e[37], e[19], e[10], e[8]] + SB[e[37], e[19], e[10], e[9]] - 
 SB[e[37], e[19], e[10], e[20]] - SB[e[37], e[19], e[10], e[38]] + 
 SB[e[37], e[19], e[10], e[39]] - SB[e[37], e[19], e[19], e[20]] - 
 SB[e[37], e[19], e[19], e[35]] + SB[e[37], e[19], e[19], e[39]] - 
 SB[e[37], e[19], e[20], e[9]] + SB[e[37], e[19], e[20], e[17]] + 
 SB[e[37], e[19], e[20], e[38]] - SB[e[37], e[19], e[20], e[39]] + 
 SB[e[37], e[19], e[21], e[8]] - SB[e[37], e[19], e[21], e[17]] + 
 SB[e[37], e[19], e[21], e[20]] + SB[e[37], e[19], e[30], e[20]] + 
 SB[e[37], e[19], e[30], e[31]] + SB[e[37], e[19], e[30], e[35]] - 
 SB[e[37], e[19], e[30], e[38]] + SB[e[37], e[19], e[39], e[8]] - 
 SB[e[37], e[19], e[39], e[17]] + SB[e[37], e[19], e[39], e[20]] - 
 SB[e[37], e[20], e[12], e[15]] - SB[e[37], e[20], e[12], e[17]] + 
 SB[e[37], e[20], e[12], e[39]] + SB[e[37], e[20], e[13], e[9]] + 
 SB[e[37], e[20], e[13], e[15]] - SB[e[37], e[20], e[13], e[38]] + 
 SB[e[37], e[20], e[19], e[20]] + SB[e[37], e[20], e[19], e[35]] - 
 SB[e[37], e[20], e[19], e[39]] - SB[e[37], e[20], e[30], e[20]] - 
 SB[e[37], e[20], e[30], e[31]] - SB[e[37], e[20], e[30], e[35]] + 
 SB[e[37], e[20], e[30], e[38]] - SB[e[37], e[20], e[38], e[9]] - 
 SB[e[37], e[20], e[38], e[15]] + SB[e[37], e[20], e[38], e[20]] + 
 SB[e[37], e[20], e[38], e[35]] + SB[e[37], e[20], e[38], e[38]] - 
 SB[e[37], e[20], e[38], e[39]] + SB[e[37], e[20], e[39], e[15]] + 
 SB[e[37], e[20], e[39], e[17]] - SB[e[37], e[20], e[39], e[20]] - 
 SB[e[37], e[20], e[39], e[35]] + SB[e[37], e[33], e[9], e[13]] - 
 SB[e[37], e[33], e[9], e[20]] - SB[e[37], e[33], e[9], e[31]] + 
 SB[e[37], e[33], e[13], e[9]] + SB[e[37], e[33], e[13], e[15]] - 
 SB[e[37], e[33], e[13], e[38]] + SB[e[37], e[33], e[14], e[13]] + 
 SB[e[37], e[33], e[14], e[27]] - SB[e[37], e[33], e[14], e[31]] - 
 SB[e[37], e[33], e[15], e[20]] - SB[e[37], e[33], e[15], e[31]] - 
 SB[e[37], e[33], e[15], e[35]] + SB[e[37], e[33], e[15], e[38]] - 
 SB[e[37], e[33], e[20], e[9]] - SB[e[37], e[33], e[20], e[15]] - 
 SB[e[37], e[33], e[20], e[31]] + 2*SB[e[37], e[33], e[20], e[38]] - 
 SB[e[37], e[33], e[20], e[39]] + SB[e[37], e[33], e[30], e[20]] + 
 SB[e[37], e[33], e[30], e[31]] + SB[e[37], e[33], e[30], e[35]] - 
 SB[e[37], e[33], e[30], e[38]] - SB[e[37], e[33], e[31], e[9]] - 
 SB[e[37], e[33], e[31], e[15]] - SB[e[37], e[33], e[31], e[20]] - 
 SB[e[37], e[33], e[31], e[27]] + SB[e[37], e[33], e[31], e[38]] - 
 SB[e[37], e[33], e[33], e[13]] + SB[e[37], e[33], e[33], e[20]] + 
 SB[e[37], e[33], e[33], e[31]] + SB[e[37], e[33], e[37], e[13]] - 
 SB[e[37], e[33], e[37], e[20]] - SB[e[37], e[33], e[37], e[38]] + 
 SB[e[37], e[33], e[37], e[39]] - SB[e[37], e[33], e[38], e[13]] + 
 SB[e[37], e[33], e[38], e[20]] + SB[e[37], e[33], e[38], e[31]] + 
 SB[e[37], e[36], e[21], e[8]] - SB[e[37], e[36], e[21], e[17]] + 
 SB[e[37], e[36], e[21], e[20]] - SB[e[37], e[36], e[25], e[8]] + 
 SB[e[37], e[36], e[25], e[17]] + SB[e[37], e[36], e[25], e[27]] + 
 SB[e[37], e[36], e[28], e[13]] + SB[e[37], e[36], e[28], e[27]] - 
 SB[e[37], e[36], e[28], e[38]] + SB[e[37], e[36], e[28], e[39]] - 
 SB[e[37], e[36], e[29], e[9]] + SB[e[37], e[36], e[29], e[13]] + 
 SB[e[37], e[36], e[29], e[17]] - SB[e[37], e[36], e[29], e[20]] - 
 SB[e[37], e[36], e[37], e[13]] + SB[e[37], e[36], e[37], e[20]] + 
 SB[e[37], e[36], e[37], e[38]] - SB[e[37], e[36], e[37], e[39]] - 
 SB[e[37], e[36], e[39], e[8]] + SB[e[37], e[36], e[39], e[17]] - 
 SB[e[37], e[36], e[39], e[20]] + SB[e[37], e[36], e[40], e[8]] - 
 SB[e[37], e[36], e[40], e[9]] - SB[e[37], e[36], e[40], e[27]] + 
 SB[e[37], e[36], e[40], e[38]] - SB[e[37], e[36], e[40], e[39]] + 
 SB[e[37], e[37], e[10], e[8]] - SB[e[37], e[37], e[10], e[9]] + 
 SB[e[37], e[37], e[10], e[20]] + SB[e[37], e[37], e[10], e[38]] - 
 SB[e[37], e[37], e[10], e[39]] - 2*SB[e[37], e[37], e[13], e[9]] - 
 2*SB[e[37], e[37], e[13], e[15]] + 
 2*SB[e[37], e[37], e[13], e[38]] + 
 2*SB[e[37], e[37], e[15], e[20]] + 
 2*SB[e[37], e[37], e[15], e[35]] - 
 2*SB[e[37], e[37], e[15], e[39]] - 
 2*SB[e[37], e[37], e[19], e[20]] - 
 2*SB[e[37], e[37], e[19], e[35]] + 
 2*SB[e[37], e[37], e[19], e[39]] + SB[e[37], e[37], e[20], e[9]] + 
 2*SB[e[37], e[37], e[20], e[15]] + SB[e[37], e[37], e[20], e[17]] - 
 SB[e[37], e[37], e[20], e[38]] - SB[e[37], e[37], e[20], e[39]] - 
 SB[e[37], e[37], e[28], e[13]] - SB[e[37], e[37], e[28], e[27]] + 
 SB[e[37], e[37], e[28], e[38]] - SB[e[37], e[37], e[28], e[39]] + 
 SB[e[37], e[37], e[29], e[9]] - SB[e[37], e[37], e[29], e[13]] - 
 SB[e[37], e[37], e[29], e[17]] + SB[e[37], e[37], e[29], e[20]] + 
 SB[e[37], e[37], e[37], e[13]] - SB[e[37], e[37], e[37], e[20]] - 
 SB[e[37], e[37], e[37], e[38]] + SB[e[37], e[37], e[37], e[39]] + 
 2*SB[e[37], e[37], e[38], e[9]] + 2*SB[e[37], e[37], e[38], e[15]] - 
 SB[e[37], e[37], e[38], e[20]] + SB[e[37], e[37], e[38], e[27]] - 
 2*SB[e[37], e[37], e[38], e[35]] - 
 2*SB[e[37], e[37], e[38], e[38]] + 
 2*SB[e[37], e[37], e[38], e[39]] - SB[e[37], e[37], e[39], e[8]] - 
 2*SB[e[37], e[37], e[39], e[15]] - SB[e[37], e[37], e[39], e[17]] + 
 SB[e[37], e[37], e[39], e[20]] + 2*SB[e[37], e[37], e[39], e[35]] + 
 SB[e[37], e[38], e[9], e[13]] - SB[e[37], e[38], e[9], e[20]] - 
 SB[e[37], e[38], e[9], e[31]] + SB[e[37], e[38], e[13], e[9]] + 
 SB[e[37], e[38], e[13], e[15]] - SB[e[37], e[38], e[13], e[38]] + 
 SB[e[37], e[38], e[14], e[13]] + SB[e[37], e[38], e[14], e[27]] - 
 SB[e[37], e[38], e[14], e[31]] - SB[e[37], e[38], e[15], e[20]] - 
 SB[e[37], e[38], e[15], e[31]] - SB[e[37], e[38], e[15], e[35]] + 
 SB[e[37], e[38], e[15], e[38]] - SB[e[37], e[38], e[20], e[9]] - 
 SB[e[37], e[38], e[20], e[15]] - SB[e[37], e[38], e[20], e[31]] + 
 2*SB[e[37], e[38], e[20], e[38]] - SB[e[37], e[38], e[20], e[39]] + 
 SB[e[37], e[38], e[30], e[20]] + SB[e[37], e[38], e[30], e[31]] + 
 SB[e[37], e[38], e[30], e[35]] - SB[e[37], e[38], e[30], e[38]] - 
 SB[e[37], e[38], e[31], e[9]] - SB[e[37], e[38], e[31], e[15]] - 
 SB[e[37], e[38], e[31], e[20]] - SB[e[37], e[38], e[31], e[27]] + 
 SB[e[37], e[38], e[31], e[38]] - SB[e[37], e[38], e[33], e[13]] + 
 SB[e[37], e[38], e[33], e[20]] + SB[e[37], e[38], e[33], e[31]] + 
 SB[e[37], e[38], e[37], e[13]] - SB[e[37], e[38], e[37], e[20]] - 
 SB[e[37], e[38], e[37], e[38]] + SB[e[37], e[38], e[37], e[39]] - 
 SB[e[37], e[38], e[38], e[13]] + SB[e[37], e[38], e[38], e[20]] + 
 SB[e[37], e[38], e[38], e[31]] + SB[e[37], e[39], e[1], e[8]] - 
 SB[e[37], e[39], e[1], e[17]] - SB[e[37], e[39], e[1], e[35]] + 
 SB[e[37], e[39], e[1], e[39]] + SB[e[37], e[39], e[12], e[15]] + 
 SB[e[37], e[39], e[12], e[17]] - SB[e[37], e[39], e[12], e[39]] - 
 SB[e[37], e[39], e[15], e[20]] - SB[e[37], e[39], e[15], e[35]] + 
 SB[e[37], e[39], e[15], e[39]] + SB[e[37], e[39], e[19], e[20]] + 
 SB[e[37], e[39], e[19], e[35]] - SB[e[37], e[39], e[19], e[39]] - 
 SB[e[37], e[39], e[20], e[15]] - SB[e[37], e[39], e[20], e[17]] + 
 SB[e[37], e[39], e[20], e[39]] - SB[e[37], e[39], e[21], e[8]] + 
 SB[e[37], e[39], e[21], e[17]] - SB[e[37], e[39], e[21], e[20]]


==> ancillary_data_files/7pt_data/e_i_to_heptagon_a_ij.txt <==
{e[1]->aa[1,1],e[2]->aa[2,1],e[3]->aa[3,1],e[4]->aa[4,1],e[5]->aa[5,1],e[6]->aa[6,1],
e[7]->aa[1,2],e[8]->aa[2,2],e[9]->aa[3,2],e[10]->aa[4,2],e[11]->aa[5,2],
e[12]->aa[6,2],e[13]->aa[1,3],e[14]->aa[2,3],e[15]->aa[3,3],e[16]->aa[4,3],
e[17]->aa[5,3],e[18]->aa[6,3],e[19]->aa[1,4],e[20]->aa[2,4],e[21]->aa[3,4],
e[22]->aa[4,4],e[23]->aa[5,4],e[24]->aa[6,4],e[25]->aa[1,5],e[26]->aa[2,5],
e[27]->aa[3,5],e[28]->aa[4,5],e[29]->aa[5,5],e[30]->aa[6,5],e[31]->aa[1,6],
e[32]->aa[2,6],e[33]->aa[3,6],e[34]->aa[4,6],e[35]->aa[5,6],e[36]->aa[6,6],
e[37]->aa[1,7],e[38]->aa[2,7],e[39]->aa[3,7],e[40]->aa[4,7],e[41]->aa[5,7],
e[42]->aa[6,7]}

==> ancillary_data_files/7pt_data/esToBrackets.txt <==
esToBrackets={e[1]->(ab[1,2,3,4] ab[1,5,6,7] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[3,4,5,6]),e[2]->(ab[1,2,3,4] ab[2,5,6,7])/(ab[1,2,6,7] ab[2,3,4,5]),e[3]->(ab[1,5,6,7] ab[2,3,4,7])/(ab[1,2,3,7] ab[4,5,6,7]),e[4]->(ab[2,4,5,7] ab[3,4,5,6])/(ab[2,3,4,5] ab[4,5,6,7]),e[5]->(-ab[1,2,6,7] ab[1,3,4,5]+ab[1,2,4,5] ab[1,3,6,7])/(ab[1,2,3,4] ab[1,5,6,7]),e[6]->(-ab[1,3,7,2] ab[1,4,5,6]+ab[1,3,5,6] ab[1,4,7,2])/(ab[1,2,3,4] ab[1,5,6,7]),e[7]->(ab[2,3,4,5] ab[2,6,7,1] ab[3,4,7,1])/(ab[2,3,4,1] ab[2,3,7,1] ab[4,5,6,7]),e[8]->(ab[2,3,4,5] ab[3,6,7,1])/(ab[2,3,7,1] ab[3,4,5,6]),e[9]->(ab[2,6,7,1] ab[3,4,5,1])/(ab[2,3,4,1] ab[5,6,7,1]),e[10]->(ab[3,5,6,1] ab[4,5,6,7])/(ab[3,4,5,6] ab[5,6,7,1]),e[11]->(-ab[2,3,7,1] ab[2,4,5,6]+ab[2,3,5,6] ab[2,4,7,1])/(ab[2,3,4,5] ab[2,6,7,1]),e[12]->(ab[2,4,6,7] ab[2,5,1,3]-ab[2,4,1,3] ab[2,5,6,7])/(ab[2,3,4,5] ab[2,6,7,1]),e[13]->(ab[3,4,5,6] ab[3,7,1,2] ab[4,5,1,2])/(ab[3,4,1,2] ab[3,4,5,2] ab[5,6,7,1]),e[14]->(ab[3,4,5,6] ab[4,7,1,2])/(ab[3,4,1,2] ab[4,5,6,7]),e[15]->(ab[3,7,1,2] ab[4,5,6,2])/(ab[3,4,5,2] ab[6,7,1,2]),e[16]->(ab[4,6,7,2] ab[5,6,7,1])/(ab[4,5,6,7] ab[6,7,1,2]),e[17]->(ab[3,4,6,7] ab[3,5,1,2]-ab[3,4,1,2] ab[3,5,6,7])/(ab[3,4,5,6] ab[3,7,1,2]),e[18]->(ab[3,5,7,1] ab[3,6,2,4]-ab[3,5,2,4] ab[3,6,7,1])/(ab[3,4,5,6] ab[3,7,1,2]),e[19]->(ab[4,1,2,3] ab[4,5,6,7] ab[5,6,2,3])/(ab[4,5,2,3] ab[4,5,6,3] ab[6,7,1,2]),e[20]->(ab[4,5,6,7] ab[5,1,2,3])/(ab[4,5,2,3] ab[5,6,7,1]),e[21]->(ab[4,1,2,3] ab[5,6,7,3])/(ab[4,5,6,3] ab[7,1,2,3]),e[22]->(ab[5,7,1,3] ab[6,7,1,2])/(ab[5,6,7,1] ab[7,1,2,3]),e[23]->(ab[4,5,7,1] ab[4,6,2,3]-ab[4,5,2,3] ab[4,6,7,1])/(ab[4,1,2,3] ab[4,5,6,7]),e[24]->(-ab[4,6,3,5] ab[4,7,1,2]+ab[4,6,1,2] ab[4,7,3,5])/(ab[4,1,2,3] ab[4,5,6,7]),e[25]->(ab[5,2,3,4] ab[5,6,7,1] ab[6,7,3,4])/(ab[5,6,3,4] ab[5,6,7,4] ab[7,1,2,3]),e[26]->(ab[5,6,7,1] ab[6,2,3,4])/(ab[5,6,3,4] ab[6,7,1,2]),e[27]->(ab[5,2,3,4] ab[6,7,1,4])/(ab[1,2,3,4] ab[5,6,7,4]),e[28]->(ab[6,1,2,4] ab[7,1,2,3])/(ab[1,2,3,4] ab[6,7,1,2]),e[29]->(-ab[5,6,3,4] ab[5,7,1,2]+ab[5,6,1,2] ab[5,7,3,4])/(ab[5,2,3,4] ab[5,6,7,1]),e[30]->(ab[5,1,4,6] ab[5,7,2,3]-ab[5,1,2,3] ab[5,7,4,6])/(ab[5,2,3,4] ab[5,6,7,1]),e[31]->(ab[6,3,4,5] ab[6,7,1,2] ab[7,1,4,5])/(ab[1,2,3,4] ab[6,7,1,5] ab[6,7,4,5]),e[32]->(ab[6,7,1,2] ab[7,3,4,5])/(ab[6,7,4,5] ab[7,1,2,3]),e[33]->(ab[6,3,4,5] ab[7,1,2,5])/(ab[2,3,4,5] ab[6,7,1,5]),e[34]->(ab[1,2,3,4] ab[7,2,3,5])/(ab[2,3,4,5] ab[7,1,2,3]),e[35]->(ab[6,1,4,5] ab[6,7,2,3]-ab[6,1,2,3] ab[6,7,4,5])/(ab[6,3,4,5] ab[6,7,1,2]),e[36]->(-ab[6,1,5,7] ab[6,2,3,4]+ab[6,1,3,4] ab[6,2,5,7])/(ab[6,3,4,5] ab[6,7,1,2]),e[37]->(ab[1,2,5,6] ab[7,1,2,3] ab[7,4,5,6])/(ab[2,3,4,5] ab[7,1,2,6] ab[7,1,5,6]),e[38]->(ab[1,4,5,6] ab[7,1,2,3])/(ab[1,2,3,4] ab[7,1,5,6]),e[39]->(ab[1,2,3,6] ab[7,4,5,6])/(ab[3,4,5,6] ab[7,1,2,6]),e[40]->(ab[1,3,4,6] ab[2,3,4,5])/(ab[1,2,3,4] ab[3,4,5,6]),e[41]->(-ab[7,1,5,6] ab[7,2,3,4]+ab[7,1,3,4] ab[7,2,5,6])/(ab[7,1,2,3] ab[7,4,5,6]),e[42]->(-ab[7,2,6,1] ab[7,3,4,5]+ab[7,2,4,5] ab[7,3,6,1])/(ab[7,1,2,3] ab[7,4,5,6])}

==> ancillary_data_files/8pt_data/0_1loop_4d_non_pure_chiral_hexagon_2mass_12_45_massive_corner_brackets.txt <==

(* the three linearly independent leading singularities for this integral *)
lsList={
LS[1] -> 1/(ab[3, 5, 6, 7] ab[3, 7, 8, 1]), 
LS[2] -> ab[7, 8, 1, 2]/(ab[2, 5, 6, 7] ab[3, 7, 8, 1]^2 + ab[3, 5, 6, 7] ab[3, 7, 8, 1] ab[7, 8, 1, 2]),  
LS[3] -> ab[4, 5, 6, 7]/(ab[3, 5, 6, 7] ab[3, 7, 8, 1] ab[4, 5, 6, 7] - ab[3, 5, 6, 7]^2 ab[4, 7, 8, 1])};

(* leg configuration for the 15 boxes, box[3] and box[11] get zero coefficient in the box expansion of the chiral hexagon integral *)
boxLegs={
{{1,2},{3},{4,5},{6,7,8}},
{{1,2},{3},{4,5,6},{7,8}},
{{1,2},{3},{4,5,6,7},{8}},
{{1,2},{3,4,5},{6},{7,8}},
{{1,2},{3,4,5},{6,7},{8}},
{{1,2},{3,4,5,6},{7},{8}},
{{1,2,3},{4,5},{6},{7,8}},
{{1,2,3},{4,5},{6,7},{8}},
{{1,2,3},{4,5,6},{7},{8}},
{{1,2,3,4,5},{6},{7},{8}},
{{7,8,1,2},{3},{4,5},{6}},
{{8,1,2},{3},{4,5},{6,7}},
{{8,1,2},{3},{4,5,6},{7}},
{{8,1,2},{3,4,5},{6},{7}},
{{8,1,2,3},{4,5},{6},{7}}};

(* unitarity based decomposition of the chiral hexagon integral in terms of DCI-regulated boxes *)
boxcombo=( 
 LS[1] (-boxi[1] + boxi[2] - boxi[8] + boxi[9] - boxi[10] + boxi[12] - boxi[13] + boxi[14] - boxi[4]) + 
 LS[2] (boxi[5] - boxi[6] + boxi[10] - boxi[14] + boxi[4])+
 LS[3] (boxi[7] + boxi[8] - boxi[9] + boxi[10] - boxi[15]));

(* the box combinations written in terms of the 124-letter alphabet *)

LS[2] (-SB[e[28],e[31]]-SB[e[28],e[36]]+SB[e[28],e[71]]+SB[e[28],e[74]]-SB[e[28],e[98]]+SB[e[31],e[39]]-SB[e[31],e[41]]-SB[e[31],e[71]]+SB[e[31],e[98]]+SB[e[36],e[39]]-SB[e[36],e[41]]-SB[e[36],e[71]]+SB[e[36],e[98]]-SB[e[39],e[39]]+SB[e[39],e[41]]+SB[e[39],e[71]]-SB[e[39],e[98]]-SB[e[41],e[31]]-SB[e[41],e[36]]+SB[e[41],e[39]]-SB[e[41],e[41]]+SB[e[41],e[74]]+SB[e[98],e[31]]+SB[e[98],e[36]]-SB[e[98],e[39]]+SB[e[98],e[41]]-SB[e[98],e[74]])+
LS[3] (SB[e[12],e[31]]+SB[e[12],e[56]]-SB[e[12],e[65]]+SB[e[12],e[68]]-SB[e[12],e[91]]-SB[e[28],e[12]]-SB[e[28],e[31]]-SB[e[28],e[56]]+SB[e[28],e[87]]+SB[e[28],e[91]]-SB[e[28],e[98]]+SB[e[31],e[12]]+SB[e[31],e[65]]-SB[e[31],e[68]]-SB[e[31],e[87]]+SB[e[31],e[98]]+SB[e[56],e[12]]+SB[e[56],e[65]]-SB[e[56],e[68]]-SB[e[56],e[87]]+SB[e[56],e[98]]-SB[e[65],e[12]]-SB[e[65],e[65]]+SB[e[65],e[68]]+SB[e[65],e[87]]-SB[e[65],e[98]]-SB[e[68],e[31]]-SB[e[68],e[56]]+SB[e[68],e[65]]-SB[e[68],e[68]]+SB[e[68],e[91]]+SB[e[98],e[31]]+SB[e[98],e[56]]-SB[e[98],e[65]]+SB[e[98],e[68]]-SB[e[98],e[91]])+
LS[1] (-SB[e[12],e[31]]-SB[e[12],e[57]]+SB[e[12],e[66]]-SB[e[12],e[68]]+SB[e[12],e[91]]+SB[e[28],e[12]]+SB[e[28],e[31]]+SB[e[28],e[36]]-SB[e[28],e[71]]-SB[e[28],e[91]]+SB[e[28],e[98]]-SB[e[31],e[12]]-SB[e[31],e[39]]+SB[e[31],e[68]]+SB[e[31],e[71]]-SB[e[31],e[98]]-SB[e[36],e[39]]-SB[e[36],e[57]]+SB[e[36],e[71]]+SB[e[36],e[79]]-SB[e[36],e[98]]-SB[e[39],e[34]]+SB[e[39],e[39]]+SB[e[39],e[66]]-SB[e[39],e[71]]-SB[e[39],e[77]]+SB[e[39],e[98]]+SB[e[41],e[34]]+SB[e[41],e[36]]-SB[e[41],e[39]]+SB[e[41],e[77]]-SB[e[41],e[79]]-SB[e[56],e[12]]+SB[e[56],e[57]]+SB[e[56],e[68]]-SB[e[56],e[79]]+SB[e[65],e[12]]+SB[e[65],e[34]]-SB[e[65],e[66]]-SB[e[65],e[68]]+SB[e[65],e[77]]+SB[e[68],e[31]]-SB[e[68],e[34]]+SB[e[68],e[68]]-SB[e[68],e[77]]+SB[e[68],e[79]]-SB[e[68],e[91]]-SB[e[98],e[31]]-SB[e[98],e[36]]+SB[e[98],e[39]]-SB[e[98],e[68]]+SB[e[98],e[91]])


(* box expressions generated from DCI-regulated box-integral code by Bourjaily *)
(* at the moment there are still IR-singularities present in the individual boxes, in the boxcombo, all IR-poles cancel *)

boxToExpression={boxi[1] -> (Log[\[Epsilon]]*Log[(ab[1, 2, 3, 8]*ab[3, 4, 5, 6])/
       (ab[1, 3, 4, 8]*ab[2, 3, 5, 6])])/2 + 
   (Log[(ab[1, 2, 3, 4]*ab[1, 5, 6, 8]*ab[2, 3, 4, 5])/
       (ab[1, 2, 4, 5]*ab[1, 3, 4, 8]*ab[2, 3, 5, 6])]*
     Log[(ab[1, 2, 3, 8]*ab[3, 4, 5, 6])/(ab[1, 3, 4, 8]*ab[2, 3, 5, 6])])/
    2 + PolyLog[2, 1 - (ab[1, 2, 3, 8]*ab[3, 4, 5, 6])/
      (ab[1, 3, 4, 8]*ab[2, 3, 5, 6])], 
 boxi[2] -> (Log[\[Epsilon]]*Log[(ab[1, 2, 3, 8]*ab[3, 4, 6, 7])/
       (ab[1, 3, 4, 8]*ab[2, 3, 6, 7])])/2 + 
   (Log[(ab[1, 2, 3, 4]*ab[1, 6, 7, 8]*ab[2, 3, 4, 5])/
       (ab[1, 2, 4, 5]*ab[1, 3, 4, 8]*ab[2, 3, 6, 7])]*
     Log[(ab[1, 2, 3, 8]*ab[3, 4, 6, 7])/(ab[1, 3, 4, 8]*ab[2, 3, 6, 7])])/
    2 + PolyLog[2, 1 - (ab[1, 2, 3, 8]*ab[3, 4, 6, 7])/
      (ab[1, 3, 4, 8]*ab[2, 3, 6, 7])], 
 boxi[3] -> Log[\[Epsilon]]*Log[(ab[1, 2, 3, 8]*ab[3, 4, 7, 8])/
      (ab[1, 3, 4, 8]*ab[2, 3, 7, 8])] + 
   (Log[(ab[1, 2, 3, 4]*ab[1, 2, 7, 8]*ab[1, 6, 7, 8]*ab[2, 3, 4, 5])/
       (ab[1, 2, 4, 5]*ab[1, 2, 6, 7]*ab[1, 3, 4, 8]*ab[2, 3, 7, 8])]*
     Log[(ab[1, 2, 3, 8]*ab[3, 4, 7, 8])/(ab[1, 3, 4, 8]*ab[2, 3, 7, 8])])/
    2 + PolyLog[2, 1 - (ab[1, 2, 3, 8]*ab[3, 4, 7, 8])/
      (ab[1, 3, 4, 8]*ab[2, 3, 7, 8])], 
 boxi[4] -> (Log[\[Epsilon]]*Log[(ab[1, 6, 7, 8]*ab[2, 3, 5, 6])/
       (ab[1, 5, 6, 8]*ab[2, 3, 6, 7])])/2 + 
   (Log[(ab[1, 6, 7, 8]*ab[2, 3, 5, 6])/(ab[1, 5, 6, 8]*ab[2, 3, 6, 7])]*
     Log[(ab[1, 2, 3, 8]*ab[4, 5, 6, 7]*ab[5, 6, 7, 8])/
       (ab[1, 5, 6, 8]*ab[2, 3, 6, 7]*ab[4, 5, 7, 8])])/2 + 
   PolyLog[2, 1 - (ab[1, 6, 7, 8]*ab[2, 3, 5, 6])/(ab[1, 5, 6, 8]*
       ab[2, 3, 6, 7])], boxi[5] -> 
  (Log[\[Epsilon]]*Log[(ab[1, 2, 3, 8]*ab[5, 6, 7, 8])/
       (ab[1, 5, 6, 8]*ab[2, 3, 7, 8])])/2 + 
   (Log[(ab[1, 2, 7, 8]*ab[1, 6, 7, 8]*ab[2, 3, 5, 6])/
       (ab[1, 2, 6, 7]*ab[1, 5, 6, 8]*ab[2, 3, 7, 8])]*
     Log[(ab[1, 2, 3, 8]*ab[5, 6, 7, 8])/(ab[1, 5, 6, 8]*ab[2, 3, 7, 8])])/
    2 + PolyLog[2, 1 - (ab[1, 2, 3, 8]*ab[5, 6, 7, 8])/
      (ab[1, 5, 6, 8]*ab[2, 3, 7, 8])], 
 boxi[6] -> Pi^2/6 + Log[\[Epsilon]]^2/2 + 
   (Log[\[Epsilon]]*Log[(ab[1, 2, 7, 8]*ab[2, 3, 6, 7])/
       (ab[1, 2, 6, 7]*ab[2, 3, 7, 8])])/2 + 
   (Log[\[Epsilon]]*Log[(ab[1, 2, 3, 8]*ab[5, 6, 7, 8])/
       (ab[1, 5, 6, 8]*ab[2, 3, 7, 8])])/2 + 
   (Log[(ab[1, 2, 7, 8]*ab[2, 3, 6, 7])/(ab[1, 2, 6, 7]*ab[2, 3, 7, 8])]*
     Log[(ab[1, 2, 3, 8]*ab[5, 6, 7, 8])/(ab[1, 5, 6, 8]*ab[2, 3, 7, 8])])/2, 
 boxi[7] -> (Log[\[Epsilon]]*Log[(ab[1, 6, 7, 8]*ab[3, 4, 5, 6])/
       (ab[1, 5, 6, 8]*ab[3, 4, 6, 7])])/2 + 
   (Log[(ab[1, 6, 7, 8]*ab[3, 4, 5, 6])/(ab[1, 5, 6, 8]*ab[3, 4, 6, 7])]*
     Log[(ab[1, 3, 4, 8]*ab[4, 5, 6, 7]*ab[5, 6, 7, 8])/
       (ab[1, 5, 6, 8]*ab[3, 4, 6, 7]*ab[4, 5, 7, 8])])/2 + 
   PolyLog[2, 1 - (ab[1, 6, 7, 8]*ab[3, 4, 5, 6])/(ab[1, 5, 6, 8]*
       ab[3, 4, 6, 7])], boxi[8] -> 
  (Log[\[Epsilon]]*Log[(ab[1, 3, 4, 8]*ab[5, 6, 7, 8])/
       (ab[1, 5, 6, 8]*ab[3, 4, 7, 8])])/2 + 
   (Log[(ab[1, 2, 7, 8]*ab[1, 6, 7, 8]*ab[3, 4, 5, 6])/
       (ab[1, 2, 6, 7]*ab[1, 5, 6, 8]*ab[3, 4, 7, 8])]*
     Log[(ab[1, 3, 4, 8]*ab[5, 6, 7, 8])/(ab[1, 5, 6, 8]*ab[3, 4, 7, 8])])/
    2 + PolyLog[2, 1 - (ab[1, 3, 4, 8]*ab[5, 6, 7, 8])/
      (ab[1, 5, 6, 8]*ab[3, 4, 7, 8])], 
 boxi[9] -> Pi^2/6 + Log[\[Epsilon]]^2/2 + 
   (Log[\[Epsilon]]*Log[(ab[1, 2, 7, 8]*ab[3, 4, 6, 7])/
       (ab[1, 2, 6, 7]*ab[3, 4, 7, 8])])/2 + 
   (Log[\[Epsilon]]*Log[(ab[1, 3, 4, 8]*ab[5, 6, 7, 8])/
       (ab[1, 5, 6, 8]*ab[3, 4, 7, 8])])/2 + 
   (Log[(ab[1, 2, 7, 8]*ab[3, 4, 6, 7])/(ab[1, 2, 6, 7]*ab[3, 4, 7, 8])]*
     Log[(ab[1, 3, 4, 8]*ab[5, 6, 7, 8])/(ab[1, 5, 6, 8]*ab[3, 4, 7, 8])])/2, 
 boxi[10] -> Pi^2/6 + Log[\[Epsilon]]^2 + 
   (Log[\[Epsilon]]*Log[(ab[1, 2, 7, 8]*ab[4, 5, 6, 7])/
       (ab[1, 2, 6, 7]*ab[4, 5, 7, 8])])/2, 
 boxi[11] -> Log[\[Epsilon]]*Log[(ab[2, 3, 6, 7]*ab[3, 4, 5, 6])/
      (ab[2, 3, 5, 6]*ab[3, 4, 6, 7])] + 
   (Log[(ab[2, 3, 6, 7]*ab[3, 4, 5, 6])/(ab[2, 3, 5, 6]*ab[3, 4, 6, 7])]*
     Log[(ab[1, 2, 3, 4]*ab[2, 3, 4, 5]*ab[4, 5, 6, 7]*ab[5, 6, 7, 8])/
       (ab[1, 2, 4, 5]*ab[2, 3, 5, 6]*ab[3, 4, 6, 7]*ab[4, 5, 7, 8])])/2 + 
   PolyLog[2, 1 - (ab[2, 3, 6, 7]*ab[3, 4, 5, 6])/(ab[2, 3, 5, 6]*
       ab[3, 4, 6, 7])], boxi[12] -> 
  (Log[\[Epsilon]]*Log[(ab[2, 3, 7, 8]*ab[3, 4, 5, 6])/
       (ab[2, 3, 5, 6]*ab[3, 4, 7, 8])])/2 + 
   (Log[(ab[2, 3, 7, 8]*ab[3, 4, 5, 6])/(ab[2, 3, 5, 6]*ab[3, 4, 7, 8])]*
     Log[(ab[1, 2, 3, 4]*ab[2, 3, 4, 5]*ab[5, 6, 7, 8])/
       (ab[1, 2, 4, 5]*ab[2, 3, 5, 6]*ab[3, 4, 7, 8])])/2 + 
   PolyLog[2, 1 - (ab[2, 3, 7, 8]*ab[3, 4, 5, 6])/(ab[2, 3, 5, 6]*
       ab[3, 4, 7, 8])], boxi[13] -> 
  Log[\[Epsilon]]*Log[(ab[2, 3, 7, 8]*ab[3, 4, 6, 7])/
      (ab[2, 3, 6, 7]*ab[3, 4, 7, 8])] + 
   (Log[(ab[2, 3, 7, 8]*ab[3, 4, 6, 7])/(ab[2, 3, 6, 7]*ab[3, 4, 7, 8])]*
     Log[(ab[1, 2, 3, 4]*ab[1, 6, 7, 8]*ab[2, 3, 4, 5]*ab[5, 6, 7, 8])/
       (ab[1, 2, 4, 5]*ab[1, 5, 6, 8]*ab[2, 3, 6, 7]*ab[3, 4, 7, 8])])/2 + 
   PolyLog[2, 1 - (ab[2, 3, 7, 8]*ab[3, 4, 6, 7])/(ab[2, 3, 6, 7]*
       ab[3, 4, 7, 8])], boxi[14] -> Pi^2/6 + Log[\[Epsilon]]^2/2 + 
   (Log[\[Epsilon]]*Log[(ab[1, 6, 7, 8]*ab[2, 3, 5, 6])/
       (ab[1, 5, 6, 8]*ab[2, 3, 6, 7])])/2 + 
   (Log[\[Epsilon]]*Log[(ab[2, 3, 7, 8]*ab[4, 5, 6, 7])/
       (ab[2, 3, 6, 7]*ab[4, 5, 7, 8])])/2 + 
   (Log[(ab[1, 6, 7, 8]*ab[2, 3, 5, 6])/(ab[1, 5, 6, 8]*ab[2, 3, 6, 7])]*
     Log[(ab[2, 3, 7, 8]*ab[4, 5, 6, 7])/(ab[2, 3, 6, 7]*ab[4, 5, 7, 8])])/2, 
 boxi[15] -> Pi^2/6 + Log[\[Epsilon]]^2/2 + 
   (Log[\[Epsilon]]*Log[(ab[1, 6, 7, 8]*ab[3, 4, 5, 6])/
       (ab[1, 5, 6, 8]*ab[3, 4, 6, 7])])/2 + 
   (Log[\[Epsilon]]*Log[(ab[3, 4, 7, 8]*ab[4, 5, 6, 7])/
       (ab[3, 4, 6, 7]*ab[4, 5, 7, 8])])/2 + 
   (Log[(ab[1, 6, 7, 8]*ab[3, 4, 5, 6])/(ab[1, 5, 6, 8]*ab[3, 4, 6, 7])]*
     Log[(ab[3, 4, 7, 8]*ab[4, 5, 6, 7])/(ab[3, 4, 6, 7]*ab[4, 5, 7, 8])])/2};

==> ancillary_data_files/8pt_data/0_1loop_4d_non_pure_chiral_hexagon_a_2mass_34_78_massive_corner_brackets.txt <==

(* this integral has one 4-mass box leading singularity that is not unit. This integral has been computed in the local integrals for planar scattering amplitudes paper. See the JHEP version, pg. 45 *)

(* the only algebraic prefactor is abbreviated by LS[1] *)
lsList={LS[1]->Sqrt[(1-(ab[4,5,6,7] ab[8,1,2,3])/(ab[4,5,8,1] ab[6,7,2,3])-(ab[2,3,4,5] ab[6,7,8,1])/(ab[6,7,2,3] ab[8,1,4,5]))^2-(4 ab[2,3,4,5] ab[4,5,6,7] ab[6,7,8,1] ab[8,1,2,3])/(ab[4,5,8,1] ab[6,7,2,3]^2 ab[8,1,4,5])]/(1-(ab[4,5,6,7] ab[8,1,2,3])/(ab[4,5,8,1] ab[6,7,2,3])-(ab[2,3,4,5] ab[6,7,8,1])/(ab[6,7,2,3] ab[8,1,4,5]))};


(* the integral in terms of the 124-letter alphabet *)

chiralHexagonInt[34,78]=SB[e[4],e[6]]-SB[e[4],e[8]]+SB[e[4],e[18]]-SB[e[4],e[26]]-SB[e[4],e[42]]+SB[e[4],e[49]]+SB[e[7],e[8]]+SB[e[7],e[26]]-SB[e[7],e[27]]-SB[e[7],e[49]]+SB[e[7],e[50]]+SB[e[21],e[6]]+SB[e[21],e[18]]-SB[e[21],e[27]]+1/2 SB[e[21],e[31]]-SB[e[21],e[59]]+1/2 SB[e[21],e[80]]-SB[e[28],e[6]]+SB[e[28],e[8]]-SB[e[28],e[18]]+SB[e[28],e[26]]+SB[e[28],e[59]]-SB[e[28],e[71]]-SB[e[31],e[8]]-1/2 SB[e[31],e[21]]-SB[e[31],e[26]]+SB[e[31],e[27]]-1/2 SB[e[31],e[39]]+SB[e[31],e[71]]-1/2 SB[e[31],e[80]]+SB[e[36],e[42]]-SB[e[36],e[49]]-SB[e[36],e[59]]+SB[e[36],e[71]]+1/2 SB[e[39],e[31]]+SB[e[39],e[49]]-SB[e[39],e[50]]-SB[e[39],e[71]]+1/2 SB[e[39],e[80]]+1/2 SB[e[80],e[21]]-1/2 SB[e[80],e[31]]+1/2 SB[e[80],e[39]]+LS[1] (1/2 SB[e[21],e[31]]-1/2 SB[e[21],e[80]]+SB[e[21],e[109]]-SB[e[21],e[110]]-1/2 SB[e[31],e[21]]-1/2 SB[e[31],e[39]]+1/2 SB[e[31],e[80]]-SB[e[31],e[109]]+1/2 SB[e[39],e[31]]-1/2 SB[e[39],e[80]]+SB[e[39],e[109]]-SB[e[39],e[110]]+1/2 SB[e[80],e[21]]-1/2 SB[e[80],e[31]]+1/2 SB[e[80],e[39]]+SB[e[80],e[110]])

==> ancillary_data_files/8pt_data/0_1loop_6d_hexagon_2mass_34_78_massive_corner_124_letter_alphabet.txt <==
2*SB[e[4], e[4], e[6]] - 2*SB[e[4], e[4], e[8]] - 2*SB[e[4], e[4], e[18]] + 
 2*SB[e[4], e[4], e[26]] + 2*SB[e[4], e[4], e[42]] - 
 2*SB[e[4], e[4], e[49]] + SB[e[4], e[6], e[8]] - SB[e[4], e[6], e[26]] - 
 SB[e[4], e[6], e[42]] + SB[e[4], e[6], e[80]] - SB[e[4], e[8], e[6]] + 
 SB[e[4], e[8], e[18]] + SB[e[4], e[8], e[49]] - SB[e[4], e[8], e[80]] + 
 SB[e[4], e[18], e[8]] - SB[e[4], e[18], e[26]] - SB[e[4], e[18], e[42]] + 
 SB[e[4], e[18], e[80]] - SB[e[4], e[26], e[6]] + SB[e[4], e[26], e[18]] + 
 SB[e[4], e[26], e[49]] - SB[e[4], e[26], e[80]] - SB[e[4], e[42], e[6]] + 
 SB[e[4], e[42], e[18]] + SB[e[4], e[42], e[49]] - SB[e[4], e[42], e[80]] + 
 SB[e[4], e[49], e[8]] - SB[e[4], e[49], e[26]] - SB[e[4], e[49], e[42]] + 
 SB[e[4], e[49], e[80]] + SB[e[4], e[80], e[6]] - SB[e[4], e[80], e[8]] - 
 SB[e[4], e[80], e[18]] + SB[e[4], e[80], e[26]] + SB[e[4], e[80], e[42]] - 
 SB[e[4], e[80], e[49]] - SB[e[7], e[4], e[6]] + SB[e[7], e[4], e[8]] + 
 SB[e[7], e[4], e[18]] - SB[e[7], e[4], e[26]] - SB[e[7], e[4], e[42]] + 
 SB[e[7], e[4], e[49]] - SB[e[7], e[7], e[6]] + SB[e[7], e[7], e[8]] + 
 SB[e[7], e[7], e[18]] - SB[e[7], e[7], e[26]] - SB[e[7], e[7], e[42]] + 
 SB[e[7], e[7], e[49]] - SB[e[7], e[7], e[121]] + SB[e[7], e[8], e[6]] - 
 SB[e[7], e[8], e[18]] - SB[e[7], e[8], e[49]] + SB[e[7], e[8], e[80]] + 
 SB[e[7], e[26], e[6]] - SB[e[7], e[26], e[18]] - SB[e[7], e[26], e[49]] + 
 SB[e[7], e[26], e[80]] - SB[e[7], e[27], e[8]] + SB[e[7], e[27], e[26]] + 
 SB[e[7], e[27], e[42]] - SB[e[7], e[27], e[80]] + SB[e[7], e[27], e[121]] - 
 SB[e[7], e[49], e[8]] + SB[e[7], e[49], e[26]] + SB[e[7], e[49], e[42]] - 
 SB[e[7], e[49], e[80]] + SB[e[7], e[50], e[6]] - SB[e[7], e[50], e[18]] - 
 SB[e[7], e[50], e[49]] + SB[e[7], e[50], e[80]] + SB[e[7], e[50], e[121]] - 
 SB[e[7], e[80], e[6]] + SB[e[7], e[80], e[8]] + SB[e[7], e[80], e[18]] - 
 SB[e[7], e[80], e[26]] - SB[e[7], e[80], e[42]] + SB[e[7], e[80], e[49]] - 
 SB[e[7], e[80], e[121]] + SB[e[21], e[6], e[8]] - SB[e[21], e[6], e[26]] - 
 SB[e[21], e[6], e[42]] + SB[e[21], e[6], e[80]] + SB[e[21], e[18], e[8]] - 
 SB[e[21], e[18], e[26]] - SB[e[21], e[18], e[42]] + 
 SB[e[21], e[18], e[80]] - SB[e[21], e[27], e[8]] + SB[e[21], e[27], e[26]] + 
 SB[e[21], e[27], e[42]] - SB[e[21], e[27], e[80]] + 
 SB[e[21], e[27], e[121]] - SB[e[21], e[28], e[8]] + 
 SB[e[21], e[28], e[26]] + SB[e[21], e[28], e[42]] - 
 SB[e[21], e[28], e[80]] - SB[e[21], e[28], e[117]] + 
 SB[e[21], e[31], e[8]] - SB[e[21], e[31], e[26]] - SB[e[21], e[31], e[42]] + 
 SB[e[21], e[31], e[80]] + SB[e[21], e[31], e[113]]/2 + 
 SB[e[21], e[31], e[117]]/2 - SB[e[21], e[31], e[121]]/2 + 
 SB[e[21], e[59], e[117]] - SB[e[21], e[80], e[113]]/2 - 
 SB[e[21], e[80], e[117]]/2 - SB[e[21], e[80], e[121]]/2 + 
 SB[e[21], e[109], e[113]] - SB[e[21], e[110], e[113]] - 
 SB[e[28], e[4], e[6]] + SB[e[28], e[4], e[8]] + SB[e[28], e[4], e[18]] - 
 SB[e[28], e[4], e[26]] - SB[e[28], e[4], e[42]] + SB[e[28], e[4], e[49]] - 
 SB[e[28], e[6], e[8]] + SB[e[28], e[6], e[26]] + SB[e[28], e[6], e[42]] - 
 SB[e[28], e[6], e[80]] + SB[e[28], e[8], e[6]] - SB[e[28], e[8], e[18]] - 
 SB[e[28], e[8], e[49]] + SB[e[28], e[8], e[80]] - SB[e[28], e[18], e[8]] + 
 SB[e[28], e[18], e[26]] + SB[e[28], e[18], e[42]] - 
 SB[e[28], e[18], e[80]] + SB[e[28], e[26], e[6]] - SB[e[28], e[26], e[18]] - 
 SB[e[28], e[26], e[49]] + SB[e[28], e[26], e[80]] + SB[e[28], e[28], e[8]] - 
 SB[e[28], e[28], e[26]] - SB[e[28], e[28], e[42]] + 
 SB[e[28], e[28], e[80]] + SB[e[28], e[28], e[117]] + 
 SB[e[28], e[36], e[6]] - SB[e[28], e[36], e[18]] - SB[e[28], e[36], e[49]] + 
 SB[e[28], e[36], e[80]] + SB[e[28], e[36], e[117]] - 
 SB[e[28], e[59], e[117]] - SB[e[28], e[71], e[6]] - SB[e[28], e[71], e[8]] + 
 SB[e[28], e[71], e[18]] + SB[e[28], e[71], e[26]] + 
 SB[e[28], e[71], e[42]] + SB[e[28], e[71], e[49]] - 
 2*SB[e[28], e[71], e[80]] - SB[e[28], e[71], e[117]] + 
 SB[e[28], e[80], e[8]] - SB[e[28], e[80], e[26]] - SB[e[28], e[80], e[42]] + 
 SB[e[28], e[80], e[80]] + SB[e[28], e[80], e[117]] + SB[e[31], e[7], e[6]] - 
 SB[e[31], e[7], e[8]] - SB[e[31], e[7], e[18]] + SB[e[31], e[7], e[26]] + 
 SB[e[31], e[7], e[42]] - SB[e[31], e[7], e[49]] + SB[e[31], e[7], e[121]] - 
 SB[e[31], e[8], e[6]] + SB[e[31], e[8], e[18]] + SB[e[31], e[8], e[49]] - 
 SB[e[31], e[8], e[80]] - SB[e[31], e[21], e[113]]/2 + 
 SB[e[31], e[21], e[117]]/2 + SB[e[31], e[21], e[121]]/2 - 
 SB[e[31], e[26], e[6]] + SB[e[31], e[26], e[18]] + SB[e[31], e[26], e[49]] - 
 SB[e[31], e[26], e[80]] + SB[e[31], e[27], e[8]] - SB[e[31], e[27], e[26]] - 
 SB[e[31], e[27], e[42]] + SB[e[31], e[27], e[80]] - 
 SB[e[31], e[27], e[121]] - SB[e[31], e[28], e[8]] + 
 SB[e[31], e[28], e[26]] + SB[e[31], e[28], e[42]] - 
 SB[e[31], e[28], e[80]] - SB[e[31], e[28], e[117]] - 
 SB[e[31], e[39], e[6]] + SB[e[31], e[39], e[18]] + SB[e[31], e[39], e[49]] - 
 SB[e[31], e[39], e[80]] - SB[e[31], e[39], e[113]]/2 - 
 SB[e[31], e[39], e[117]]/2 - SB[e[31], e[39], e[121]]/2 + 
 SB[e[31], e[71], e[6]] + SB[e[31], e[71], e[8]] - SB[e[31], e[71], e[18]] - 
 SB[e[31], e[71], e[26]] - SB[e[31], e[71], e[42]] - 
 SB[e[31], e[71], e[49]] + 2*SB[e[31], e[71], e[80]] + 
 SB[e[31], e[71], e[117]] - SB[e[31], e[80], e[8]] + 
 SB[e[31], e[80], e[26]] + SB[e[31], e[80], e[42]] - 
 SB[e[31], e[80], e[80]] + SB[e[31], e[80], e[113]]/2 - 
 SB[e[31], e[80], e[117]]/2 + SB[e[31], e[80], e[121]]/2 - 
 SB[e[31], e[109], e[113]] - SB[e[36], e[4], e[6]] + SB[e[36], e[4], e[8]] + 
 SB[e[36], e[4], e[18]] - SB[e[36], e[4], e[26]] - SB[e[36], e[4], e[42]] + 
 SB[e[36], e[4], e[49]] - SB[e[36], e[28], e[8]] + SB[e[36], e[28], e[26]] + 
 SB[e[36], e[28], e[42]] - SB[e[36], e[28], e[80]] - 
 SB[e[36], e[28], e[117]] - SB[e[36], e[36], e[6]] + 
 SB[e[36], e[36], e[18]] + SB[e[36], e[36], e[49]] - 
 SB[e[36], e[36], e[80]] - SB[e[36], e[36], e[117]] + 
 SB[e[36], e[42], e[6]] - SB[e[36], e[42], e[18]] - SB[e[36], e[42], e[49]] + 
 SB[e[36], e[42], e[80]] - SB[e[36], e[49], e[8]] + SB[e[36], e[49], e[26]] + 
 SB[e[36], e[49], e[42]] - SB[e[36], e[49], e[80]] + 
 SB[e[36], e[59], e[117]] + SB[e[36], e[71], e[6]] + SB[e[36], e[71], e[8]] - 
 SB[e[36], e[71], e[18]] - SB[e[36], e[71], e[26]] - 
 SB[e[36], e[71], e[42]] - SB[e[36], e[71], e[49]] + 
 2*SB[e[36], e[71], e[80]] + SB[e[36], e[71], e[117]] - 
 SB[e[36], e[80], e[6]] + SB[e[36], e[80], e[18]] + SB[e[36], e[80], e[49]] - 
 SB[e[36], e[80], e[80]] - SB[e[36], e[80], e[117]] + SB[e[39], e[7], e[6]] - 
 SB[e[39], e[7], e[8]] - SB[e[39], e[7], e[18]] + SB[e[39], e[7], e[26]] + 
 SB[e[39], e[7], e[42]] - SB[e[39], e[7], e[49]] + SB[e[39], e[7], e[121]] + 
 SB[e[39], e[31], e[8]] - SB[e[39], e[31], e[26]] - SB[e[39], e[31], e[42]] + 
 SB[e[39], e[31], e[80]] + SB[e[39], e[31], e[113]]/2 + 
 SB[e[39], e[31], e[117]]/2 - SB[e[39], e[31], e[121]]/2 + 
 SB[e[39], e[36], e[6]] - SB[e[39], e[36], e[18]] - SB[e[39], e[36], e[49]] + 
 SB[e[39], e[36], e[80]] + SB[e[39], e[36], e[117]] + 
 SB[e[39], e[49], e[8]] - SB[e[39], e[49], e[26]] - SB[e[39], e[49], e[42]] + 
 SB[e[39], e[49], e[80]] - SB[e[39], e[50], e[6]] + SB[e[39], e[50], e[18]] + 
 SB[e[39], e[50], e[49]] - SB[e[39], e[50], e[80]] - 
 SB[e[39], e[50], e[121]] - SB[e[39], e[71], e[6]] - SB[e[39], e[71], e[8]] + 
 SB[e[39], e[71], e[18]] + SB[e[39], e[71], e[26]] + 
 SB[e[39], e[71], e[42]] + SB[e[39], e[71], e[49]] - 
 2*SB[e[39], e[71], e[80]] - SB[e[39], e[71], e[117]] + 
 SB[e[39], e[80], e[6]] - SB[e[39], e[80], e[18]] - SB[e[39], e[80], e[49]] + 
 SB[e[39], e[80], e[80]] - SB[e[39], e[80], e[113]]/2 + 
 SB[e[39], e[80], e[117]]/2 + SB[e[39], e[80], e[121]]/2 + 
 SB[e[39], e[109], e[113]] - SB[e[39], e[110], e[113]] + 
 SB[e[80], e[4], e[6]] - SB[e[80], e[4], e[8]] - SB[e[80], e[4], e[18]] + 
 SB[e[80], e[4], e[26]] + SB[e[80], e[4], e[42]] - SB[e[80], e[4], e[49]] - 
 SB[e[80], e[7], e[6]] + SB[e[80], e[7], e[8]] + SB[e[80], e[7], e[18]] - 
 SB[e[80], e[7], e[26]] - SB[e[80], e[7], e[42]] + SB[e[80], e[7], e[49]] - 
 SB[e[80], e[7], e[121]] + SB[e[80], e[21], e[113]]/2 - 
 SB[e[80], e[21], e[117]]/2 - SB[e[80], e[21], e[121]]/2 + 
 SB[e[80], e[28], e[8]] - SB[e[80], e[28], e[26]] - SB[e[80], e[28], e[42]] + 
 SB[e[80], e[28], e[80]] + SB[e[80], e[28], e[117]] - 
 SB[e[80], e[31], e[8]] + SB[e[80], e[31], e[26]] + SB[e[80], e[31], e[42]] - 
 SB[e[80], e[31], e[80]] - SB[e[80], e[31], e[113]]/2 - 
 SB[e[80], e[31], e[117]]/2 + SB[e[80], e[31], e[121]]/2 - 
 SB[e[80], e[36], e[6]] + SB[e[80], e[36], e[18]] + SB[e[80], e[36], e[49]] - 
 SB[e[80], e[36], e[80]] - SB[e[80], e[36], e[117]] + 
 SB[e[80], e[39], e[6]] - SB[e[80], e[39], e[18]] - SB[e[80], e[39], e[49]] + 
 SB[e[80], e[39], e[80]] + SB[e[80], e[39], e[113]]/2 + 
 SB[e[80], e[39], e[117]]/2 + SB[e[80], e[39], e[121]]/2 + 
 SB[e[80], e[110], e[113]]


==> ancillary_data_files/8pt_data/0_abstract_stlss_8_a_steinmann_lets_25_subspace_alphabet_to_bracket_expressions.txt <==
{stlss[1] -> (ab[1, 2, 3, 7]*ab[1, 2, 4, 5]*ab[1, 3, 5, 6]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]^2*ab[1, 3, 4, 5]*ab[2, 4, 6, 7]), 
 stlss[2] -> (ab[1, 2, 3, 5]^2*ab[1, 3, 4, 5]*ab[2, 3, 5, 6]*ab[2, 4, 6, 7]*
    ab[6, 7, 8, 1])/(ab[1, 2, 3, 7]*ab[1, 3, 5, 6]*ab[2, 3, 4, 5]*
    (ab[1, 2, 4, 5]*(ab[2, 3, 6, 7]*ab[5, 6, 8, 1] - 
       ab[2, 3, 5, 6]*ab[6, 7, 8, 1]) - ab[1, 5, 6, 7]*ab[2, 3, 4, 5]*
      ab[8, 1, 2, 6])), stlss[3] -> 
  (ab[1, 2, 3, 5]*ab[1, 2, 3, 6]*ab[1, 3, 4, 5]*ab[2, 4, 6, 7]*ab[3, 4, 5, 6]*
    ab[4, 5, 7, 8]*ab[6, 7, 8, 1]*ab[8, 1, 2, 3])/
   (ab[1, 2, 3, 4]*ab[1, 3, 5, 6]*
    (ab[1, 2, 4, 5]*(ab[2, 3, 6, 7]*ab[5, 6, 8, 1] - 
       ab[2, 3, 5, 6]*ab[6, 7, 8, 1]) - ab[1, 5, 6, 7]*ab[2, 3, 4, 5]*
      ab[8, 1, 2, 6])*(-(ab[3, 2, 1, 8]*ab[4, 8, 7, 6]*ab[5, 4, 3, 7]) + 
     ab[4, 3, 1, 8]*(-(ab[3, 2, 8, 7]*ab[7, 6, 5, 4]) + 
       ab[3, 2, 7, 6]*ab[8, 7, 5, 4]))), 
 stlss[4] -> (ab[1, 2, 3, 6]*ab[1, 2, 3, 7]*ab[1, 5, 6, 8]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]*ab[1, 2, 3, 8]*ab[1, 3, 5, 6]*ab[2, 4, 6, 7]), 
 stlss[5] -> (ab[1, 2, 6, 7]*ab[2, 3, 4, 5])/(ab[1, 2, 3, 5]*ab[2, 4, 6, 7]), 
 stlss[6] -> (ab[1, 2, 3, 5]*ab[1, 2, 3, 6]*ab[1, 3, 4, 5]*ab[2, 3, 7, 8])/
   (ab[1, 2, 3, 7]*ab[1, 2, 3, 8]*ab[1, 3, 5, 6]*ab[2, 3, 4, 5]), 
 stlss[7] -> (ab[1, 2, 3, 6]*ab[1, 2, 3, 7]*ab[1, 4, 5, 8]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]*ab[1, 2, 3, 8]*ab[1, 3, 4, 5]*ab[2, 4, 6, 7]), 
 stlss[8] -> (ab[1, 2, 3, 7]*ab[1, 2, 5, 6]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]^2*ab[2, 4, 6, 7]), 
 stlss[9] -> (ab[1, 2, 3, 5]*ab[1, 3, 4, 5]*ab[2, 3, 6, 7])/
   (ab[1, 2, 3, 7]*ab[1, 3, 5, 6]*ab[2, 3, 4, 5]), 
 stlss[10] -> (ab[1, 2, 3, 6]*ab[1, 2, 5, 7]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]^2*ab[2, 4, 6, 7]), 
 stlss[11] -> (ab[1, 2, 3, 6]*ab[1, 3, 5, 8])/
   (ab[1, 2, 3, 8]*ab[1, 3, 5, 6]), 
 stlss[12] -> (ab[1, 2, 3, 5]*ab[1, 3, 6, 7])/
   (ab[1, 2, 3, 7]*ab[1, 3, 5, 6]), 
 stlss[13] -> (ab[1, 2, 3, 5]*ab[1, 3, 6, 8])/
   (ab[1, 2, 3, 8]*ab[1, 3, 5, 6]), 
 stlss[14] -> (ab[1, 2, 3, 5]*ab[1, 2, 3, 6]*ab[1, 3, 7, 8])/
   (ab[1, 2, 3, 7]*ab[1, 2, 3, 8]*ab[1, 3, 5, 6]), 
 stlss[15] -> (ab[1, 2, 3, 7]*ab[1, 4, 5, 6]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]*ab[1, 3, 4, 5]*ab[2, 4, 6, 7]), 
 stlss[16] -> (ab[1, 2, 3, 6]*ab[1, 4, 5, 7]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]*ab[1, 3, 4, 5]*ab[2, 4, 6, 7]), 
 stlss[17] -> (ab[1, 4, 6, 7]*ab[2, 3, 4, 5])/
   (ab[1, 3, 4, 5]*ab[2, 4, 6, 7]), 
 stlss[18] -> (ab[1, 2, 3, 7]*ab[1, 4, 6, 8]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 8]*ab[1, 3, 4, 5]*ab[2, 4, 6, 7]), 
 stlss[19] -> (ab[1, 2, 3, 6]*ab[1, 5, 6, 7]*ab[2, 3, 4, 5])/
   (ab[1, 2, 3, 5]*ab[1, 3, 5, 6]*ab[2, 4, 6, 7]), 
 stlss[20] -> (ab[1, 2, 3, 6]*ab[1, 3, 4, 5]*ab[2, 3, 5, 7])/
   (ab[1, 2, 3, 7]*ab[1, 3, 5, 6]*ab[2, 3, 4, 5]), 
 stlss[21] -> (ab[1, 2, 3, 6]*ab[1, 3, 4, 5]*ab[2, 3, 5, 8])/
   (ab[1, 2, 3, 8]*ab[1, 3, 5, 6]*ab[2, 3, 4, 5]), 
 stlss[22] -> (ab[1, 2, 3, 5]*ab[1, 3, 4, 5]*ab[2, 3, 6, 8])/
   (ab[1, 2, 3, 8]*ab[1, 3, 5, 6]*ab[2, 3, 4, 5]), 
 stlss[23] -> (ab[1, 2, 3, 6]*ab[2, 4, 5, 7])/
   (ab[1, 2, 3, 5]*ab[2, 4, 6, 7]), 
 stlss[24] -> (ab[1, 2, 3, 6]*ab[1, 2, 3, 7]*ab[2, 4, 5, 8])/
   (ab[1, 2, 3, 5]*ab[1, 2, 3, 8]*ab[2, 4, 6, 7]), 
 stlss[25] -> (ab[1, 2, 3, 5]*ab[1, 2, 3, 6]*ab[1, 3, 4, 5]*ab[3, 4, 5, 6])/
   (ab[1, 2, 3, 4]*ab[1, 3, 5, 6]^2*ab[2, 3, 4, 5])}


==> ancillary_data_files/8pt_data/0_discontinuity_omega_2_8_a_steinmann_lets_25_subspace_alphabet.txt <==
-SB[stlss[1], stlss[2], stlss[1]] - SB[stlss[1], stlss[2], stlss[4]] + 
 SB[stlss[1], stlss[2], stlss[5]] - SB[stlss[1], stlss[2], stlss[6]] + 
 SB[stlss[1], stlss[2], stlss[14]] + SB[stlss[1], stlss[2], stlss[15]] - 
 SB[stlss[1], stlss[7], stlss[1]] - SB[stlss[1], stlss[7], stlss[4]] + 
 SB[stlss[1], stlss[7], stlss[10]] + SB[stlss[1], stlss[7], stlss[15]] - 
 SB[stlss[1], stlss[8], stlss[5]] + SB[stlss[1], stlss[8], stlss[6]] + 
 SB[stlss[1], stlss[8], stlss[10]] - SB[stlss[1], stlss[8], stlss[14]] + 
 SB[stlss[1], stlss[10], stlss[1]] + SB[stlss[1], stlss[10], stlss[4]] - 
 SB[stlss[1], stlss[10], stlss[10]] - SB[stlss[1], stlss[10], stlss[15]] + 
 SB[stlss[1], stlss[14], stlss[1]] + SB[stlss[1], stlss[14], stlss[4]] - 
 SB[stlss[1], stlss[14], stlss[5]] + SB[stlss[1], stlss[14], stlss[6]] - 
 SB[stlss[1], stlss[14], stlss[14]] - SB[stlss[1], stlss[14], stlss[15]] + 
 SB[stlss[1], stlss[15], stlss[5]] - SB[stlss[1], stlss[15], stlss[6]] - 
 SB[stlss[1], stlss[15], stlss[10]] + SB[stlss[1], stlss[15], stlss[14]] - 
 SB[stlss[1], stlss[19], stlss[1]] - SB[stlss[1], stlss[19], stlss[4]] + 
 SB[stlss[1], stlss[19], stlss[5]] - SB[stlss[1], stlss[19], stlss[6]] + 
 SB[stlss[1], stlss[19], stlss[14]] + SB[stlss[1], stlss[19], stlss[15]] - 
 SB[stlss[4], stlss[2], stlss[1]] - SB[stlss[4], stlss[2], stlss[4]] + 
 SB[stlss[4], stlss[2], stlss[5]] - SB[stlss[4], stlss[2], stlss[6]] + 
 SB[stlss[4], stlss[2], stlss[14]] + SB[stlss[4], stlss[2], stlss[15]] - 
 SB[stlss[4], stlss[5], stlss[6]] + SB[stlss[4], stlss[5], stlss[14]] - 
 SB[stlss[4], stlss[6], stlss[5]] + SB[stlss[4], stlss[6], stlss[10]] - 
 SB[stlss[4], stlss[7], stlss[1]] - SB[stlss[4], stlss[7], stlss[4]] + 
 SB[stlss[4], stlss[7], stlss[10]] + SB[stlss[4], stlss[7], stlss[15]] - 
 SB[stlss[4], stlss[8], stlss[5]] + SB[stlss[4], stlss[8], stlss[6]] + 
 SB[stlss[4], stlss[8], stlss[10]] - SB[stlss[4], stlss[8], stlss[14]] + 
 SB[stlss[4], stlss[10], stlss[1]] + SB[stlss[4], stlss[10], stlss[4]] + 
 SB[stlss[4], stlss[10], stlss[6]] - SB[stlss[4], stlss[10], stlss[10]] - 
 SB[stlss[4], stlss[10], stlss[14]] - SB[stlss[4], stlss[10], stlss[15]] + 
 SB[stlss[4], stlss[14], stlss[1]] + SB[stlss[4], stlss[14], stlss[4]] + 
 SB[stlss[4], stlss[14], stlss[6]] - SB[stlss[4], stlss[14], stlss[10]] - 
 SB[stlss[4], stlss[14], stlss[14]] - SB[stlss[4], stlss[14], stlss[15]] + 
 SB[stlss[4], stlss[15], stlss[5]] - SB[stlss[4], stlss[15], stlss[6]] - 
 SB[stlss[4], stlss[15], stlss[10]] + SB[stlss[4], stlss[15], stlss[14]] - 
 SB[stlss[4], stlss[19], stlss[1]] - SB[stlss[4], stlss[19], stlss[4]] + 
 SB[stlss[4], stlss[19], stlss[5]] - SB[stlss[4], stlss[19], stlss[6]] + 
 SB[stlss[4], stlss[19], stlss[14]] + SB[stlss[4], stlss[19], stlss[15]] + 
 SB[stlss[5], stlss[2], stlss[1]] + SB[stlss[5], stlss[2], stlss[4]] - 
 SB[stlss[5], stlss[2], stlss[5]] + SB[stlss[5], stlss[2], stlss[6]] - 
 SB[stlss[5], stlss[2], stlss[14]] - SB[stlss[5], stlss[2], stlss[15]] - 
 SB[stlss[5], stlss[4], stlss[6]] + SB[stlss[5], stlss[4], stlss[14]] + 
 SB[stlss[5], stlss[5], stlss[5]] - SB[stlss[5], stlss[5], stlss[6]] - 
 SB[stlss[5], stlss[5], stlss[10]] + SB[stlss[5], stlss[5], stlss[14]] - 
 SB[stlss[5], stlss[6], stlss[6]] + SB[stlss[5], stlss[6], stlss[10]] + 
 SB[stlss[5], stlss[6], stlss[14]] - SB[stlss[5], stlss[6], stlss[19]] - 
 SB[stlss[5], stlss[8], stlss[5]] + SB[stlss[5], stlss[8], stlss[6]] + 
 SB[stlss[5], stlss[8], stlss[10]] - SB[stlss[5], stlss[8], stlss[14]] - 
 SB[stlss[5], stlss[9], stlss[5]] + SB[stlss[5], stlss[9], stlss[6]] - 
 SB[stlss[5], stlss[9], stlss[14]] + SB[stlss[5], stlss[9], stlss[19]] + 
 SB[stlss[5], stlss[10], stlss[6]] - SB[stlss[5], stlss[10], stlss[14]] - 
 SB[stlss[5], stlss[14], stlss[1]] + SB[stlss[5], stlss[14], stlss[5]] - 
 SB[stlss[5], stlss[14], stlss[10]] + SB[stlss[5], stlss[14], stlss[15]] + 
 SB[stlss[5], stlss[15], stlss[4]] - SB[stlss[5], stlss[15], stlss[5]] + 
 SB[stlss[5], stlss[15], stlss[6]] - SB[stlss[5], stlss[15], stlss[14]] + 
 SB[stlss[5], stlss[19], stlss[1]] - SB[stlss[5], stlss[19], stlss[15]] + 
 SB[stlss[5], stlss[25], stlss[6]] - SB[stlss[5], stlss[25], stlss[14]] - 
 SB[stlss[6], stlss[2], stlss[1]] - SB[stlss[6], stlss[2], stlss[4]] + 
 SB[stlss[6], stlss[2], stlss[5]] - SB[stlss[6], stlss[2], stlss[6]] + 
 SB[stlss[6], stlss[2], stlss[14]] + SB[stlss[6], stlss[2], stlss[15]] + 
 SB[stlss[6], stlss[4], stlss[6]] - SB[stlss[6], stlss[4], stlss[14]] - 
 SB[stlss[6], stlss[5], stlss[5]] + SB[stlss[6], stlss[5], stlss[10]] - 
 SB[stlss[6], stlss[6], stlss[5]] + SB[stlss[6], stlss[6], stlss[6]] - 
 SB[stlss[6], stlss[6], stlss[14]] + SB[stlss[6], stlss[6], stlss[19]] + 
 SB[stlss[6], stlss[8], stlss[5]] - SB[stlss[6], stlss[8], stlss[6]] - 
 SB[stlss[6], stlss[8], stlss[10]] + SB[stlss[6], stlss[8], stlss[14]] + 
 SB[stlss[6], stlss[9], stlss[5]] - SB[stlss[6], stlss[9], stlss[6]] + 
 SB[stlss[6], stlss[9], stlss[14]] - SB[stlss[6], stlss[9], stlss[19]] + 
 SB[stlss[6], stlss[14], stlss[1]] - SB[stlss[6], stlss[14], stlss[15]] - 
 SB[stlss[6], stlss[15], stlss[4]] + SB[stlss[6], stlss[15], stlss[5]] - 
 SB[stlss[6], stlss[15], stlss[6]] + SB[stlss[6], stlss[15], stlss[14]] - 
 SB[stlss[6], stlss[19], stlss[1]] + SB[stlss[6], stlss[19], stlss[15]] - 
 SB[stlss[6], stlss[25], stlss[6]] + SB[stlss[6], stlss[25], stlss[14]] + 
 SB[stlss[8], stlss[1], stlss[5]] - SB[stlss[8], stlss[1], stlss[6]] - 
 SB[stlss[8], stlss[1], stlss[10]] + SB[stlss[8], stlss[1], stlss[14]] + 
 SB[stlss[8], stlss[4], stlss[5]] - SB[stlss[8], stlss[4], stlss[6]] - 
 SB[stlss[8], stlss[4], stlss[10]] + SB[stlss[8], stlss[4], stlss[14]] + 
 SB[stlss[8], stlss[5], stlss[1]] + SB[stlss[8], stlss[5], stlss[4]] + 
 2*SB[stlss[8], stlss[5], stlss[6]] - 2*SB[stlss[8], stlss[5], stlss[14]] - 
 SB[stlss[8], stlss[5], stlss[15]] - SB[stlss[8], stlss[5], stlss[19]] - 
 SB[stlss[8], stlss[6], stlss[1]] - SB[stlss[8], stlss[6], stlss[4]] + 
 2*SB[stlss[8], stlss[6], stlss[5]] - 2*SB[stlss[8], stlss[6], stlss[10]] + 
 SB[stlss[8], stlss[6], stlss[15]] + SB[stlss[8], stlss[6], stlss[19]] - 
 SB[stlss[8], stlss[10], stlss[1]] - SB[stlss[8], stlss[10], stlss[4]] - 
 2*SB[stlss[8], stlss[10], stlss[6]] + 2*SB[stlss[8], stlss[10], stlss[14]] + 
 SB[stlss[8], stlss[10], stlss[15]] + SB[stlss[8], stlss[10], stlss[19]] + 
 SB[stlss[8], stlss[14], stlss[1]] + SB[stlss[8], stlss[14], stlss[4]] - 
 2*SB[stlss[8], stlss[14], stlss[5]] + 2*SB[stlss[8], stlss[14], stlss[10]] - 
 SB[stlss[8], stlss[14], stlss[15]] - SB[stlss[8], stlss[14], stlss[19]] - 
 SB[stlss[8], stlss[15], stlss[5]] + SB[stlss[8], stlss[15], stlss[6]] + 
 SB[stlss[8], stlss[15], stlss[10]] - SB[stlss[8], stlss[15], stlss[14]] - 
 SB[stlss[8], stlss[19], stlss[5]] + SB[stlss[8], stlss[19], stlss[6]] + 
 SB[stlss[8], stlss[19], stlss[10]] - SB[stlss[8], stlss[19], stlss[14]] + 
 SB[stlss[10], stlss[2], stlss[10]] - SB[stlss[10], stlss[2], stlss[19]] - 
 SB[stlss[10], stlss[3], stlss[10]] + SB[stlss[10], stlss[3], stlss[19]] + 
 SB[stlss[10], stlss[4], stlss[6]] - SB[stlss[10], stlss[4], stlss[14]] - 
 SB[stlss[10], stlss[5], stlss[5]] + SB[stlss[10], stlss[5], stlss[19]] + 
 SB[stlss[10], stlss[7], stlss[1]] + SB[stlss[10], stlss[7], stlss[4]] - 
 SB[stlss[10], stlss[7], stlss[10]] - SB[stlss[10], stlss[7], stlss[15]] + 
 SB[stlss[10], stlss[8], stlss[5]] - SB[stlss[10], stlss[8], stlss[6]] - 
 SB[stlss[10], stlss[8], stlss[10]] + SB[stlss[10], stlss[8], stlss[14]] - 
 SB[stlss[10], stlss[10], stlss[1]] - SB[stlss[10], stlss[10], stlss[4]] + 
 2*SB[stlss[10], stlss[10], stlss[10]] + SB[stlss[10], stlss[10], 
  stlss[15]] - SB[stlss[10], stlss[10], stlss[19]] - 
 SB[stlss[10], stlss[14], stlss[4]] + SB[stlss[10], stlss[14], stlss[19]] - 
 SB[stlss[10], stlss[15], stlss[4]] + SB[stlss[10], stlss[15], stlss[10]] + 
 SB[stlss[10], stlss[19], stlss[4]] - SB[stlss[10], stlss[19], stlss[10]] - 
 SB[stlss[10], stlss[25], stlss[6]] + SB[stlss[10], stlss[25], stlss[10]] + 
 SB[stlss[10], stlss[25], stlss[14]] - SB[stlss[10], stlss[25], stlss[19]] + 
 SB[stlss[14], stlss[2], stlss[1]] + SB[stlss[14], stlss[2], stlss[4]] - 
 SB[stlss[14], stlss[2], stlss[5]] + SB[stlss[14], stlss[2], stlss[6]] - 
 SB[stlss[14], stlss[2], stlss[14]] - SB[stlss[14], stlss[2], stlss[15]] + 
 SB[stlss[14], stlss[4], stlss[5]] - 2*SB[stlss[14], stlss[4], stlss[6]] - 
 SB[stlss[14], stlss[4], stlss[10]] + 2*SB[stlss[14], stlss[4], stlss[14]] + 
 SB[stlss[14], stlss[5], stlss[4]] + SB[stlss[14], stlss[5], stlss[5]] - 
 SB[stlss[14], stlss[5], stlss[10]] - SB[stlss[14], stlss[5], stlss[19]] - 
 SB[stlss[14], stlss[6], stlss[4]] + SB[stlss[14], stlss[6], stlss[5]] - 
 SB[stlss[14], stlss[6], stlss[6]] + SB[stlss[14], stlss[6], stlss[14]] - 
 SB[stlss[14], stlss[8], stlss[5]] + SB[stlss[14], stlss[8], stlss[6]] + 
 SB[stlss[14], stlss[8], stlss[10]] - SB[stlss[14], stlss[8], stlss[14]] - 
 SB[stlss[14], stlss[9], stlss[5]] + SB[stlss[14], stlss[9], stlss[6]] - 
 SB[stlss[14], stlss[9], stlss[14]] + SB[stlss[14], stlss[9], stlss[19]] - 
 SB[stlss[14], stlss[10], stlss[4]] + SB[stlss[14], stlss[10], stlss[19]] - 
 SB[stlss[14], stlss[14], stlss[1]] + SB[stlss[14], stlss[14], stlss[4]] + 
 SB[stlss[14], stlss[14], stlss[15]] - SB[stlss[14], stlss[14], stlss[19]] + 
 SB[stlss[14], stlss[15], stlss[4]] - SB[stlss[14], stlss[15], stlss[5]] + 
 SB[stlss[14], stlss[15], stlss[6]] - SB[stlss[14], stlss[15], stlss[14]] + 
 SB[stlss[14], stlss[19], stlss[1]] - SB[stlss[14], stlss[19], stlss[5]] + 
 SB[stlss[14], stlss[19], stlss[6]] + SB[stlss[14], stlss[19], stlss[10]] - 
 SB[stlss[14], stlss[19], stlss[14]] - SB[stlss[14], stlss[19], stlss[15]] + 
 SB[stlss[14], stlss[25], stlss[6]] - SB[stlss[14], stlss[25], stlss[14]] - 
 SB[stlss[15], stlss[1], stlss[5]] + SB[stlss[15], stlss[1], stlss[6]] + 
 SB[stlss[15], stlss[1], stlss[10]] - SB[stlss[15], stlss[1], stlss[14]] + 
 SB[stlss[15], stlss[2], stlss[1]] + SB[stlss[15], stlss[2], stlss[4]] - 
 SB[stlss[15], stlss[2], stlss[5]] + SB[stlss[15], stlss[2], stlss[6]] - 
 SB[stlss[15], stlss[2], stlss[14]] - SB[stlss[15], stlss[2], stlss[15]] - 
 SB[stlss[15], stlss[5], stlss[1]] + SB[stlss[15], stlss[5], stlss[15]] + 
 SB[stlss[15], stlss[6], stlss[1]] - SB[stlss[15], stlss[6], stlss[15]] + 
 SB[stlss[15], stlss[7], stlss[1]] + SB[stlss[15], stlss[7], stlss[4]] - 
 SB[stlss[15], stlss[7], stlss[10]] - SB[stlss[15], stlss[7], stlss[15]] + 
 SB[stlss[15], stlss[8], stlss[5]] - SB[stlss[15], stlss[8], stlss[6]] - 
 SB[stlss[15], stlss[8], stlss[10]] + SB[stlss[15], stlss[8], stlss[14]] - 
 SB[stlss[15], stlss[10], stlss[4]] + SB[stlss[15], stlss[10], stlss[10]] - 
 2*SB[stlss[15], stlss[14], stlss[1]] - SB[stlss[15], stlss[14], stlss[4]] + 
 SB[stlss[15], stlss[14], stlss[5]] - SB[stlss[15], stlss[14], stlss[6]] + 
 SB[stlss[15], stlss[14], stlss[14]] + 
 2*SB[stlss[15], stlss[14], stlss[15]] + SB[stlss[15], stlss[19], stlss[1]] + 
 SB[stlss[15], stlss[19], stlss[4]] - SB[stlss[15], stlss[19], stlss[5]] + 
 SB[stlss[15], stlss[19], stlss[6]] - SB[stlss[15], stlss[19], stlss[14]] - 
 SB[stlss[15], stlss[19], stlss[15]] - SB[stlss[19], stlss[2], stlss[10]] + 
 SB[stlss[19], stlss[2], stlss[19]] + SB[stlss[19], stlss[3], stlss[10]] - 
 SB[stlss[19], stlss[3], stlss[19]] - SB[stlss[19], stlss[4], stlss[5]] + 
 SB[stlss[19], stlss[4], stlss[6]] + SB[stlss[19], stlss[4], stlss[10]] - 
 SB[stlss[19], stlss[4], stlss[14]] - SB[stlss[19], stlss[5], stlss[4]] + 
 SB[stlss[19], stlss[5], stlss[10]] + SB[stlss[19], stlss[6], stlss[4]] - 
 SB[stlss[19], stlss[6], stlss[5]] + SB[stlss[19], stlss[6], stlss[6]] - 
 SB[stlss[19], stlss[6], stlss[14]] + SB[stlss[19], stlss[8], stlss[5]] - 
 SB[stlss[19], stlss[8], stlss[6]] - SB[stlss[19], stlss[8], stlss[10]] + 
 SB[stlss[19], stlss[8], stlss[14]] + SB[stlss[19], stlss[9], stlss[5]] - 
 SB[stlss[19], stlss[9], stlss[6]] + SB[stlss[19], stlss[9], stlss[14]] - 
 SB[stlss[19], stlss[9], stlss[19]] + SB[stlss[19], stlss[10], stlss[4]] - 
 SB[stlss[19], stlss[10], stlss[10]] - SB[stlss[19], stlss[14], stlss[4]] + 
 SB[stlss[19], stlss[14], stlss[5]] - SB[stlss[19], stlss[14], stlss[6]] + 
 SB[stlss[19], stlss[14], stlss[14]] - SB[stlss[19], stlss[25], stlss[10]] + 
 SB[stlss[19], stlss[25], stlss[19]] + SB[stlss[25], stlss[5], stlss[6]] - 
 SB[stlss[25], stlss[5], stlss[14]] + SB[stlss[25], stlss[6], stlss[5]] - 
 SB[stlss[25], stlss[6], stlss[10]] - SB[stlss[25], stlss[10], stlss[6]] + 
 SB[stlss[25], stlss[10], stlss[14]] - SB[stlss[25], stlss[14], stlss[5]] + 
 SB[stlss[25], stlss[14], stlss[10]]


==> ancillary_data_files/8pt_data/0_esToBrackets_124_letter_alphabet.txt <==
esToBrackets124={
e[1]->(ab[1,2,3,5] ab[1,2,4,6])/(ab[1,2,3,6] ab[1,2,4,5]),
e[2]->(ab[1,2,3,5] ab[1,2,4,7])/(ab[1,2,3,7] ab[1,2,4,5]),
e[3]->(ab[1,2,3,5] ab[1,2,4,8])/(ab[1,2,3,8] ab[1,2,4,5]),
e[4]->(ab[1,2,3,4] ab[1,2,5,6])/(ab[1,2,3,6] ab[1,2,4,5]),
e[5]->(ab[1,2,3,4] ab[1,2,5,7])/(ab[1,2,3,7] ab[1,2,4,5]),
e[6]->(ab[1,2,3,4] ab[1,2,5,8])/(ab[1,2,3,8] ab[1,2,4,5]),
e[7]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5]),
e[8]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,2,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5]),
e[9]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,2,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5]),
e[10]->(ab[1,2,3,5] ab[1,3,4,6])/(ab[1,2,3,6] ab[1,3,4,5]),
e[11]->(ab[1,2,3,5] ab[1,3,4,7])/(ab[1,2,3,7] ab[1,3,4,5]),
e[12]->(ab[1,2,3,5] ab[1,3,4,8])/(ab[1,2,3,8] ab[1,3,4,5]),
e[13]->(ab[1,2,3,4] ab[1,3,5,6])/(ab[1,2,3,6] ab[1,3,4,5]),
e[14]->(ab[1,2,3,4] ab[1,3,5,8])/(ab[1,2,3,8] ab[1,3,4,5]),
e[15]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,3,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,3,4,5]),
e[16]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,3,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,3,4,5]),
e[17]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,3,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,3,4,5]),
e[18]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,4,5,6])/(ab[1,2,3,6] ab[1,2,4,5] ab[1,3,4,5]),
e[19]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,2,4,8] ab[1,3,5,6]+ab[1,2,3,8] ab[1,4,5,6]))/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[20]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,4,5,7])/(ab[1,2,3,7] ab[1,2,4,5] ab[1,3,4,5]),
e[21]->(ab[1,2,3,4] ab[1,2,3,5] ab[1,4,5,8])/(ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[22]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[1,4,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[1,3,4,5]),
e[23]->(ab[1,2,3,4] ab[1,2,3,5]^2 (-ab[1,2,4,8] ab[1,3,6,7]+ab[1,2,3,8] ab[1,4,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[24]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[1,4,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[25]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[1,4,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[26]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[1,5,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[1,3,4,5]),
e[27]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (-ab[1,2,5,8] ab[1,4,6,7]+ab[1,2,4,8] ab[1,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5]^2 ab[1,3,4,5]),
e[28]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[1,5,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[29]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[1,5,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[30]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,2,3,5] ab[1,4,7,8]+ab[1,2,3,4] ab[1,5,7,8]))/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[31]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 ab[1,6,7,8])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[32]->(ab[1,2,3,4]^2 ab[1,2,3,5] (-ab[1,2,3,6] ab[1,5,7,8]+ab[1,2,3,5] ab[1,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]),
e[33]->(ab[1,2,3,5] ab[2,3,4,6])/(ab[1,2,3,6] ab[2,3,4,5]),
e[34]->(ab[1,2,3,5] ab[2,3,4,7])/(ab[1,2,3,7] ab[2,3,4,5]),
e[35]->(ab[1,2,3,5] ab[2,3,4,8])/(ab[1,2,3,8] ab[2,3,4,5]),
e[36]->(ab[1,2,3,4] ab[2,3,5,6])/(ab[1,2,3,6] ab[2,3,4,5]),
e[37]->(ab[1,2,3,4] ab[2,3,5,7])/(ab[1,2,3,7] ab[2,3,4,5]),
e[38]->(ab[1,2,3,4] ab[2,3,5,8])/(ab[1,2,3,8] ab[2,3,4,5]),
e[39]->(ab[1,2,3,4] ab[1,2,3,5] ab[2,3,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[2,3,4,5]),
e[40]->(ab[1,2,3,4] ab[1,2,3,5] ab[2,3,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[2,3,4,5]),
e[41]->(ab[1,2,3,4] ab[1,2,3,5] ab[2,3,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[2,3,4,5]),
e[42]->(ab[1,2,3,4] ab[1,2,3,5] ab[2,4,5,6])/(ab[1,2,3,6] ab[1,2,4,5] ab[2,3,4,5]),
e[43]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,2,4,8] ab[2,3,5,6]+ab[1,2,3,8] ab[2,4,5,6]))/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[44]->(ab[1,2,3,4] ab[1,2,3,5] ab[2,4,5,7])/(ab[1,2,3,7] ab[1,2,4,5] ab[2,3,4,5]),
e[45]->(ab[1,2,3,4] ab[1,2,3,5] ab[2,4,5,8])/(ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[46]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[2,4,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[2,3,4,5]),
e[47]->(ab[1,2,3,4] ab[1,2,3,5]^2 (-ab[1,2,4,8] ab[2,3,6,7]+ab[1,2,3,8] ab[2,4,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[48]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[2,4,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[49]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[2,5,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[2,3,4,5]),
e[50]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,2,3,5] ab[2,4,6,7]+ab[1,2,3,4] ab[2,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[2,3,4,5]),
e[51]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[2,5,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[52]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[2,5,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[53]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,2,3,5] ab[2,4,7,8]+ab[1,2,3,4] ab[2,5,7,8]))/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[54]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 ab[2,6,7,8])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[55]->(ab[1,2,3,4]^2 ab[1,2,3,5] (-ab[1,2,3,6] ab[2,5,7,8]+ab[1,2,3,5] ab[2,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[2,3,4,5]),
e[56]->(ab[1,2,3,4] ab[1,2,3,5] ab[3,4,5,6])/(ab[1,2,3,6] ab[1,3,4,5] ab[2,3,4,5]),
e[57]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,3,4,8] ab[2,3,5,6]+ab[1,2,3,8] ab[3,4,5,6]))/(ab[1,2,3,6] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[58]->(ab[1,2,3,4] ab[1,2,3,5]^2 (-ab[1,3,4,8] ab[2,4,5,6]+ab[1,2,4,8] ab[3,4,5,6]))/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[59]->(ab[1,2,3,4]^2 ab[1,2,3,5] (-ab[1,3,5,8] ab[2,4,5,6]+ab[1,2,5,8] ab[3,4,5,6]))/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[60]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (ab[1,4,5,6] ab[2,3,7,8]-ab[1,3,7,8] ab[2,4,5,6]+ab[1,2,7,8] ab[3,4,5,6]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[61]->(ab[1,2,3,4] ab[1,2,3,5] ab[3,4,5,7])/(ab[1,2,3,7] ab[1,3,4,5] ab[2,3,4,5]),
e[62]->(ab[1,2,3,4] ab[1,2,3,5] ab[3,4,5,8])/(ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[63]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (ab[1,6,7,8] ab[2,3,4,5]-ab[1,3,4,5] ab[2,6,7,8]+ab[1,2,6,7] ab[3,4,5,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[64]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (-ab[1,3,7,8] ab[2,4,5,8]+ab[1,2,7,8] ab[3,4,5,8]))/(ab[1,2,3,7] ab[1,2,3,8]^2 ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[65]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[3,4,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,3,4,5] ab[2,3,4,5]),
e[66]->(ab[1,2,3,4] ab[1,2,3,5]^2 (-ab[1,3,4,8] ab[2,3,6,7]+ab[1,2,3,8] ab[3,4,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[67]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[3,4,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[68]->(ab[1,2,3,4] ab[1,2,3,5]^2 ab[3,4,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[69]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[3,5,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,3,4,5] ab[2,3,4,5]),
e[70]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,2,3,5] ab[3,4,6,7]+ab[1,2,3,4] ab[3,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,3,4,5] ab[2,3,4,5]),
e[71]->(ab[1,2,3,4]^3 ab[1,2,3,5]^2 (-ab[1,3,6,8] ab[2,5,6,7]+ab[1,2,6,8] ab[3,5,6,7]))/(ab[1,2,3,6]^2 ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[72]->(ab[1,2,3,4]^3 ab[1,2,3,5]^2 (-ab[1,3,7,8] ab[2,5,6,7]+ab[1,2,7,8] ab[3,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7]^2 ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[73]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[3,5,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[74]->(ab[1,2,3,4]^3 ab[1,2,3,5]^2 (-ab[1,3,7,8] ab[2,5,6,8]+ab[1,2,7,8] ab[3,5,6,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8]^2 ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[75]->(ab[1,2,3,4]^2 ab[1,2,3,5] ab[3,5,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[76]->(ab[1,2,3,4] ab[1,2,3,5] (-ab[1,2,3,5] ab[3,4,7,8]+ab[1,2,3,4] ab[3,5,7,8]))/(ab[1,2,3,7] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[77]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 ab[3,6,7,8])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]),
e[78]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (ab[1,6,7,8] ab[2,3,4,5]-ab[1,3,4,5] ab[2,6,7,8]+ab[1,2,4,5] ab[3,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[79]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (-ab[2,3,4,6] ab[3,5,7,8]+ab[2,3,4,5] ab[3,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,3,4,5] ab[2,3,4,5]^2),
e[80]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 ab[4,5,6,7])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[81]->(ab[1,2,3,4] ab[1,2,3,5]^2 (-ab[1,2,4,5] ab[3,4,6,7]+ab[1,2,3,4] ab[4,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[82]->(ab[1,2,3,4]^2 ab[1,2,3,5] (-ab[1,2,4,5] ab[3,5,6,7]+ab[1,2,3,5] ab[4,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[83]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (-ab[1,2,4,6] ab[3,5,6,7]+ab[1,2,3,6] ab[4,5,6,7]))/(ab[1,2,3,6]^2 ab[1,2,3,7] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[84]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (ab[1,3,4,8] ab[2,5,6,7]-ab[1,2,4,8] ab[3,5,6,7]+ab[1,2,3,8] ab[4,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[85]->(ab[1,2,3,4]^2 ab[1,2,3,5]^3 (-ab[1,4,5,8] ab[3,4,6,7]+ab[1,3,4,8] ab[4,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]^2 ab[2,3,4,5]),
e[86]->(ab[1,2,3,4]^3 ab[1,2,3,5]^2 (-ab[1,4,5,8] ab[3,5,6,7]+ab[1,3,5,8] ab[4,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]^2 ab[2,3,4,5]),
e[87]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[1,4,6,8] ab[3,5,6,7]+ab[1,3,6,8] ab[4,5,6,7]))/(ab[1,2,3,6]^2 ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]^2 ab[2,3,4,5]),
e[88]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[1,4,7,8] ab[3,5,6,7]+ab[1,3,7,8] ab[4,5,6,7]))/(ab[1,2,3,6] ab[1,2,3,7]^2 ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5]^2 ab[2,3,4,5]),
e[89]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 ab[4,5,6,8])/(ab[1,2,3,6] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[90]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (-ab[1,4,5,6] ab[2,3,7,8]-ab[1,2,3,8] ab[4,5,6,7]+ab[1,2,3,7] ab[4,5,6,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[91]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[1,4,7,8] ab[3,5,6,8]+ab[1,3,7,8] ab[4,5,6,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8]^2 ab[1,2,4,5] ab[1,3,4,5]^2 ab[2,3,4,5]),
e[92]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 ab[4,5,7,8])/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[93]->(ab[1,2,3,4] ab[1,2,3,5]^2 (-ab[1,2,4,5] ab[3,4,7,8]+ab[1,2,3,4] ab[4,5,7,8]))/(ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[94]->(ab[1,2,3,4]^2 ab[1,2,3,5]^3 ab[4,6,7,8])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[95]->(ab[1,2,3,4]^2 ab[1,2,3,5]^3 (-ab[1,2,4,7] ab[3,6,7,8]+ab[1,2,3,7] ab[4,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7]^2 ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[96]->(ab[1,2,3,4]^2 ab[1,2,3,5]^3 (-ab[1,2,4,8] ab[3,6,7,8]+ab[1,2,3,8] ab[4,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8]^2 ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[97]->(ab[1,2,3,4]^2 ab[1,2,3,5]^3 (-ab[2,3,4,6] ab[4,5,7,8]+ab[2,3,4,5] ab[4,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]^2),
e[98]->(ab[1,2,3,4]^3 ab[1,2,3,5]^2 ab[5,6,7,8])/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[99]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (ab[1,5,6,8] ab[2,3,4,7]-ab[1,5,6,7] ab[2,3,4,8]+ab[1,2,3,4] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[100]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (-ab[1,5,6,7] ab[2,3,4,8]+ab[1,3,4,8] ab[2,5,6,7]+ab[1,2,3,4] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[101]->(ab[1,2,3,4]^2 ab[1,2,3,5]^2 (ab[1,2,4,5] ab[3,6,7,8]-ab[1,2,3,5] ab[4,6,7,8]+ab[1,2,3,4] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]),
e[102]->(ab[1,2,3,4]^3 ab[1,2,3,5]^2 (-ab[1,2,5,6] ab[4,5,7,8]+ab[1,2,4,5] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5]^2 ab[1,3,4,5] ab[2,3,4,5]),
e[103]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[1,2,5,6] ab[4,6,7,8]+ab[1,2,4,6] ab[5,6,7,8]))/(ab[1,2,3,6]^2 ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5]^2 ab[1,3,4,5] ab[2,3,4,5]),
e[104]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[1,2,5,7] ab[4,6,7,8]+ab[1,2,4,7] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7]^2 ab[1,2,3,8] ab[1,2,4,5]^2 ab[1,3,4,5] ab[2,3,4,5]),
e[105]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[1,2,5,8] ab[4,6,7,8]+ab[1,2,4,8] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8]^2 ab[1,2,4,5]^2 ab[1,3,4,5] ab[2,3,4,5]),
e[106]->(ab[1,2,3,4]^3 ab[1,2,3,5]^2 (-ab[2,3,5,6] ab[4,5,7,8]+ab[2,3,4,5] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]^2),
e[107]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[2,3,5,6] ab[4,6,7,8]+ab[2,3,4,6] ab[5,6,7,8]))/(ab[1,2,3,6]^2 ab[1,2,3,7] ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]^2),
e[108]->(ab[1,2,3,4]^3 ab[1,2,3,5]^3 (-ab[2,3,5,7] ab[4,6,7,8]+ab[2,3,4,7] ab[5,6,7,8]))/(ab[1,2,3,6] ab[1,2,3,7]^2 ab[1,2,3,8] ab[1,2,4,5] ab[1,3,4,5] ab[2,3,4,5]^2),
e[109]->1/2 (1+Sqrt[(1-(ab[2,3,4,5] ab[6,7,8,1])/(ab[2,3,6,7] ab[8,1,4,5])-(ab[4,5,6,7] ab[8,1,2,3])/(ab[2,3,6,7] ab[8,1,4,5]))^2-(4 ab[2,3,4,5] ab[4,5,6,7] ab[6,7,8,1] ab[8,1,2,3])/(ab[2,3,6,7]^2 ab[8,1,4,5]^2)]-(ab[2,3,4,5] ab[6,7,8,1])/(ab[2,3,6,7] ab[8,1,4,5])+(ab[4,5,6,7] ab[8,1,2,3])/(ab[2,3,6,7] ab[8,1,4,5])),
e[110]->1+1/2 (-1-Sqrt[(1-(ab[2,3,4,5] ab[6,7,8,1])/(ab[2,3,6,7] ab[8,1,4,5])-(ab[4,5,6,7] ab[8,1,2,3])/(ab[2,3,6,7] ab[8,1,4,5]))^2-(4 ab[2,3,4,5] ab[4,5,6,7] ab[6,7,8,1] ab[8,1,2,3])/(ab[2,3,6,7]^2 ab[8,1,4,5]^2)]+(ab[2,3,4,5] ab[6,7,8,1])/(ab[2,3,6,7] ab[8,1,4,5])-(ab[4,5,6,7] ab[8,1,2,3])/(ab[2,3,6,7] ab[8,1,4,5])),
e[111]->1/2 (1+Sqrt[(1-(ab[1,2,3,4] ab[5,6,7,8])/(ab[1,2,5,6] ab[7,8,3,4])-(ab[3,4,5,6] ab[7,8,1,2])/(ab[1,2,5,6] ab[7,8,3,4]))^2-(4 ab[1,2,3,4] ab[3,4,5,6] ab[5,6,7,8] ab[7,8,1,2])/(ab[1,2,5,6]^2 ab[7,8,3,4]^2)]-(ab[1,2,3,4] ab[5,6,7,8])/(ab[1,2,5,6] ab[7,8,3,4])+(ab[3,4,5,6] ab[7,8,1,2])/(ab[1,2,5,6] ab[7,8,3,4])),
e[112]->1+1/2 (-1-Sqrt[(1-(ab[1,2,3,4] ab[5,6,7,8])/(ab[1,2,5,6] ab[7,8,3,4])-(ab[3,4,5,6] ab[7,8,1,2])/(ab[1,2,5,6] ab[7,8,3,4]))^2-(4 ab[1,2,3,4] ab[3,4,5,6] ab[5,6,7,8] ab[7,8,1,2])/(ab[1,2,5,6]^2 ab[7,8,3,4]^2)]+(ab[1,2,3,4] ab[5,6,7,8])/(ab[1,2,5,6] ab[7,8,3,4])-(ab[3,4,5,6] ab[7,8,1,2])/(ab[1,2,5,6] ab[7,8,3,4])),
e[113]->((-ab[1,6,7,8] ab[2,3,4,5]+ab[1,4,5,8] ab[2,3,6,7]) (-ab[1,6,7,8] (ab[1,2,5,6] ab[2,3,4,5]-ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (-ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-ab[1,2,5,6] ab[2,3,6,7]))-ab[1,2,3,8] (-ab[1,6,7,8] (-2 ab[1,2,5,6] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-2 ab[1,2,5,6] ab[2,3,6,7])) ab[4,5,6,7]+ab[1,2,3,8]^2 ab[1,2,5,6] ab[4,5,6,7]^2+\[Sqrt](4 ab[1,2,3,8] ab[4,5,6,7] ((ab[1,2,6,7] ab[1,4,5,8]-ab[1,2,4,5] ab[1,6,7,8]) (-ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,2,3,8] ab[1,2,4,5] ab[1,2,6,7] ab[4,5,6,7]) ((-ab[1,5,6,8] ab[2,3,4,5]+ab[1,4,5,8] ab[2,3,5,6]) (ab[1,6,7,8] ab[2,3,5,6]-ab[1,5,6,8] ab[2,3,6,7])+ab[1,2,3,8] ab[1,5,6,8] ab[2,3,5,6] ab[4,5,6,7])+((-ab[1,6,7,8] ab[2,3,4,5]+ab[1,4,5,8] ab[2,3,6,7]) (-ab[1,6,7,8] (ab[1,2,5,6] ab[2,3,4,5]-ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (-ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-ab[1,2,5,6] ab[2,3,6,7]))-ab[1,2,3,8] (-ab[1,6,7,8] (-2 ab[1,2,5,6] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-2 ab[1,2,5,6] ab[2,3,6,7])) ab[4,5,6,7]+ab[1,2,3,8]^2 ab[1,2,5,6] ab[4,5,6,7]^2)^2))/((-ab[1,6,7,8] ab[2,3,4,5]+ab[1,4,5,8] ab[2,3,6,7]) (-ab[1,6,7,8] (ab[1,2,5,6] ab[2,3,4,5]-ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (-ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-ab[1,2,5,6] ab[2,3,6,7]))-ab[1,2,3,8] (-ab[1,6,7,8] (-2 ab[1,2,5,6] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-2 ab[1,2,5,6] ab[2,3,6,7])) ab[4,5,6,7]+ab[1,2,3,8]^2 ab[1,2,5,6] ab[4,5,6,7]^2-\[Sqrt](4 ab[1,2,3,8] ab[4,5,6,7] ((ab[1,2,6,7] ab[1,4,5,8]-ab[1,2,4,5] ab[1,6,7,8]) (-ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,2,3,8] ab[1,2,4,5] ab[1,2,6,7] ab[4,5,6,7]) ((-ab[1,5,6,8] ab[2,3,4,5]+ab[1,4,5,8] ab[2,3,5,6]) (ab[1,6,7,8] ab[2,3,5,6]-ab[1,5,6,8] ab[2,3,6,7])+ab[1,2,3,8] ab[1,5,6,8] ab[2,3,5,6] ab[4,5,6,7])+((-ab[1,6,7,8] ab[2,3,4,5]+ab[1,4,5,8] ab[2,3,6,7]) (-ab[1,6,7,8] (ab[1,2,5,6] ab[2,3,4,5]-ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (-ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-ab[1,2,5,6] ab[2,3,6,7]))-ab[1,2,3,8] (-ab[1,6,7,8] (-2 ab[1,2,5,6] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,5,6])-ab[1,5,6,8] (ab[1,2,6,7] ab[2,3,4,5]+ab[1,2,4,5] ab[2,3,6,7])-ab[1,4,5,8] (ab[1,2,6,7] ab[2,3,5,6]-2 ab[1,2,5,6] ab[2,3,6,7])) ab[4,5,6,7]+ab[1,2,3,8]^2 ab[1,2,5,6] ab[4,5,6,7]^2)^2)),
e[114]->((-ab[2,7,8,1] ab[3,4,5,6]+ab[2,5,6,1] ab[3,4,7,8]) (-ab[2,7,8,1] (ab[2,3,6,7] ab[3,4,5,6]-ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (-ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-ab[2,3,6,7] ab[3,4,7,8]))-ab[2,3,4,1] (-ab[2,7,8,1] (-2 ab[2,3,6,7] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-2 ab[2,3,6,7] ab[3,4,7,8])) ab[5,6,7,8]+ab[2,3,4,1]^2 ab[2,3,6,7] ab[5,6,7,8]^2+\[Sqrt](4 ab[2,3,4,1] ab[5,6,7,8] ((ab[2,3,7,8] ab[2,5,6,1]-ab[2,3,5,6] ab[2,7,8,1]) (-ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,3,4,1] ab[2,3,5,6] ab[2,3,7,8] ab[5,6,7,8]) ((-ab[2,6,7,1] ab[3,4,5,6]+ab[2,5,6,1] ab[3,4,6,7]) (ab[2,7,8,1] ab[3,4,6,7]-ab[2,6,7,1] ab[3,4,7,8])+ab[2,3,4,1] ab[2,6,7,1] ab[3,4,6,7] ab[5,6,7,8])+((-ab[2,7,8,1] ab[3,4,5,6]+ab[2,5,6,1] ab[3,4,7,8]) (-ab[2,7,8,1] (ab[2,3,6,7] ab[3,4,5,6]-ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (-ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-ab[2,3,6,7] ab[3,4,7,8]))-ab[2,3,4,1] (-ab[2,7,8,1] (-2 ab[2,3,6,7] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-2 ab[2,3,6,7] ab[3,4,7,8])) ab[5,6,7,8]+ab[2,3,4,1]^2 ab[2,3,6,7] ab[5,6,7,8]^2)^2))/((-ab[2,7,8,1] ab[3,4,5,6]+ab[2,5,6,1] ab[3,4,7,8]) (-ab[2,7,8,1] (ab[2,3,6,7] ab[3,4,5,6]-ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (-ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-ab[2,3,6,7] ab[3,4,7,8]))-ab[2,3,4,1] (-ab[2,7,8,1] (-2 ab[2,3,6,7] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-2 ab[2,3,6,7] ab[3,4,7,8])) ab[5,6,7,8]+ab[2,3,4,1]^2 ab[2,3,6,7] ab[5,6,7,8]^2-\[Sqrt](4 ab[2,3,4,1] ab[5,6,7,8] ((ab[2,3,7,8] ab[2,5,6,1]-ab[2,3,5,6] ab[2,7,8,1]) (-ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,3,4,1] ab[2,3,5,6] ab[2,3,7,8] ab[5,6,7,8]) ((-ab[2,6,7,1] ab[3,4,5,6]+ab[2,5,6,1] ab[3,4,6,7]) (ab[2,7,8,1] ab[3,4,6,7]-ab[2,6,7,1] ab[3,4,7,8])+ab[2,3,4,1] ab[2,6,7,1] ab[3,4,6,7] ab[5,6,7,8])+((-ab[2,7,8,1] ab[3,4,5,6]+ab[2,5,6,1] ab[3,4,7,8]) (-ab[2,7,8,1] (ab[2,3,6,7] ab[3,4,5,6]-ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (-ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-ab[2,3,6,7] ab[3,4,7,8]))-ab[2,3,4,1] (-ab[2,7,8,1] (-2 ab[2,3,6,7] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,6,7])-ab[2,6,7,1] (ab[2,3,7,8] ab[3,4,5,6]+ab[2,3,5,6] ab[3,4,7,8])-ab[2,5,6,1] (ab[2,3,7,8] ab[3,4,6,7]-2 ab[2,3,6,7] ab[3,4,7,8])) ab[5,6,7,8]+ab[2,3,4,1]^2 ab[2,3,6,7] ab[5,6,7,8]^2)^2)),
e[115]->((-ab[3,8,1,2] ab[4,5,6,7]+ab[3,6,7,2] ab[4,5,8,1]) (-ab[3,8,1,2] (ab[3,4,7,8] ab[4,5,6,7]-ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (-ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-ab[3,4,7,8] ab[4,5,8,1]))-ab[3,4,5,2] (-ab[3,8,1,2] (-2 ab[3,4,7,8] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-2 ab[3,4,7,8] ab[4,5,8,1])) ab[6,7,8,1]+ab[3,4,5,2]^2 ab[3,4,7,8] ab[6,7,8,1]^2+\[Sqrt](4 ab[3,4,5,2] ab[6,7,8,1] ((ab[3,4,8,1] ab[3,6,7,2]-ab[3,4,6,7] ab[3,8,1,2]) (-ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,4,5,2] ab[3,4,6,7] ab[3,4,8,1] ab[6,7,8,1]) ((-ab[3,7,8,2] ab[4,5,6,7]+ab[3,6,7,2] ab[4,5,7,8]) (ab[3,8,1,2] ab[4,5,7,8]-ab[3,7,8,2] ab[4,5,8,1])+ab[3,4,5,2] ab[3,7,8,2] ab[4,5,7,8] ab[6,7,8,1])+((-ab[3,8,1,2] ab[4,5,6,7]+ab[3,6,7,2] ab[4,5,8,1]) (-ab[3,8,1,2] (ab[3,4,7,8] ab[4,5,6,7]-ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (-ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-ab[3,4,7,8] ab[4,5,8,1]))-ab[3,4,5,2] (-ab[3,8,1,2] (-2 ab[3,4,7,8] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-2 ab[3,4,7,8] ab[4,5,8,1])) ab[6,7,8,1]+ab[3,4,5,2]^2 ab[3,4,7,8] ab[6,7,8,1]^2)^2))/((-ab[3,8,1,2] ab[4,5,6,7]+ab[3,6,7,2] ab[4,5,8,1]) (-ab[3,8,1,2] (ab[3,4,7,8] ab[4,5,6,7]-ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (-ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-ab[3,4,7,8] ab[4,5,8,1]))-ab[3,4,5,2] (-ab[3,8,1,2] (-2 ab[3,4,7,8] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-2 ab[3,4,7,8] ab[4,5,8,1])) ab[6,7,8,1]+ab[3,4,5,2]^2 ab[3,4,7,8] ab[6,7,8,1]^2-\[Sqrt](4 ab[3,4,5,2] ab[6,7,8,1] ((ab[3,4,8,1] ab[3,6,7,2]-ab[3,4,6,7] ab[3,8,1,2]) (-ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,4,5,2] ab[3,4,6,7] ab[3,4,8,1] ab[6,7,8,1]) ((-ab[3,7,8,2] ab[4,5,6,7]+ab[3,6,7,2] ab[4,5,7,8]) (ab[3,8,1,2] ab[4,5,7,8]-ab[3,7,8,2] ab[4,5,8,1])+ab[3,4,5,2] ab[3,7,8,2] ab[4,5,7,8] ab[6,7,8,1])+((-ab[3,8,1,2] ab[4,5,6,7]+ab[3,6,7,2] ab[4,5,8,1]) (-ab[3,8,1,2] (ab[3,4,7,8] ab[4,5,6,7]-ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (-ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-ab[3,4,7,8] ab[4,5,8,1]))-ab[3,4,5,2] (-ab[3,8,1,2] (-2 ab[3,4,7,8] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,7,8])-ab[3,7,8,2] (ab[3,4,8,1] ab[4,5,6,7]+ab[3,4,6,7] ab[4,5,8,1])-ab[3,6,7,2] (ab[3,4,8,1] ab[4,5,7,8]-2 ab[3,4,7,8] ab[4,5,8,1])) ab[6,7,8,1]+ab[3,4,5,2]^2 ab[3,4,7,8] ab[6,7,8,1]^2)^2)),
e[116]->((ab[4,7,8,3] ab[5,6,1,2]-ab[4,1,2,3] ab[5,6,7,8]) (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]-ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (ab[4,5,8,1] ab[5,6,7,8]-ab[4,5,7,8] ab[5,6,8,1]))-ab[4,5,6,3] (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-2 ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (-2 ab[4,5,8,1] ab[5,6,7,8]+ab[4,5,7,8] ab[5,6,8,1])) ab[7,8,1,2]+ab[4,5,6,3]^2 ab[4,5,8,1] ab[7,8,1,2]^2-\[Sqrt](4 ab[4,5,6,3] ab[7,8,1,2] ((-ab[4,1,2,3] ab[4,5,7,8]+ab[4,5,1,2] ab[4,7,8,3]) (ab[4,5,7,8] ab[5,6,1,2]-ab[4,5,1,2] ab[5,6,7,8])-ab[4,5,1,2] ab[4,5,6,3] ab[4,5,7,8] ab[7,8,1,2]) ((-ab[4,8,1,3] ab[5,6,1,2]+ab[4,1,2,3] ab[5,6,8,1]) (-ab[4,8,1,3] ab[5,6,7,8]+ab[4,7,8,3] ab[5,6,8,1])+ab[4,5,6,3] ab[4,8,1,3] ab[5,6,8,1] ab[7,8,1,2])+((ab[4,7,8,3] ab[5,6,1,2]-ab[4,1,2,3] ab[5,6,7,8]) (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]-ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (ab[4,5,8,1] ab[5,6,7,8]-ab[4,5,7,8] ab[5,6,8,1]))-ab[4,5,6,3] (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-2 ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (-2 ab[4,5,8,1] ab[5,6,7,8]+ab[4,5,7,8] ab[5,6,8,1])) ab[7,8,1,2]+ab[4,5,6,3]^2 ab[4,5,8,1] ab[7,8,1,2]^2)^2))/((ab[4,7,8,3] ab[5,6,1,2]-ab[4,1,2,3] ab[5,6,7,8]) (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]-ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (ab[4,5,8,1] ab[5,6,7,8]-ab[4,5,7,8] ab[5,6,8,1]))-ab[4,5,6,3] (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-2 ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (-2 ab[4,5,8,1] ab[5,6,7,8]+ab[4,5,7,8] ab[5,6,8,1])) ab[7,8,1,2]+ab[4,5,6,3]^2 ab[4,5,8,1] ab[7,8,1,2]^2+\[Sqrt](4 ab[4,5,6,3] ab[7,8,1,2] ((-ab[4,1,2,3] ab[4,5,7,8]+ab[4,5,1,2] ab[4,7,8,3]) (ab[4,5,7,8] ab[5,6,1,2]-ab[4,5,1,2] ab[5,6,7,8])-ab[4,5,1,2] ab[4,5,6,3] ab[4,5,7,8] ab[7,8,1,2]) ((-ab[4,8,1,3] ab[5,6,1,2]+ab[4,1,2,3] ab[5,6,8,1]) (-ab[4,8,1,3] ab[5,6,7,8]+ab[4,7,8,3] ab[5,6,8,1])+ab[4,5,6,3] ab[4,8,1,3] ab[5,6,8,1] ab[7,8,1,2])+((ab[4,7,8,3] ab[5,6,1,2]-ab[4,1,2,3] ab[5,6,7,8]) (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]-ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (ab[4,5,8,1] ab[5,6,7,8]-ab[4,5,7,8] ab[5,6,8,1]))-ab[4,5,6,3] (-ab[4,8,1,3] (ab[4,5,7,8] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,7,8])-ab[4,7,8,3] (-2 ab[4,5,8,1] ab[5,6,1,2]+ab[4,5,1,2] ab[5,6,8,1])-ab[4,1,2,3] (-2 ab[4,5,8,1] ab[5,6,7,8]+ab[4,5,7,8] ab[5,6,8,1])) ab[7,8,1,2]+ab[4,5,6,3]^2 ab[4,5,8,1] ab[7,8,1,2]^2)^2)),
e[117]->(ab[1,2,3,8] ab[1,4,5,6] ab[2,4,5,6] (ab[1,2,5,8] ab[1,5,6,7] ab[2,3,5,6]+ab[1,2,3,5] ab[1,5,6,8] ab[2,5,6,7]))/(ab[1,2,3,5] ab[1,2,5,8] (ab[1,2,6,8] ab[1,4,5,6] ab[2,3,5,6]+ab[1,2,3,6] ab[1,5,6,8] ab[2,4,5,6]) ab[4,5,6,7]),
e[118]->(ab[2,3,4,1] ab[2,5,6,7] ab[3,5,6,7] (ab[2,3,6,1] ab[2,6,7,8] ab[3,4,6,7]+ab[2,3,4,6] ab[2,6,7,1] ab[3,6,7,8]))/(ab[2,3,4,6] ab[2,3,6,1] (ab[2,3,7,1] ab[2,5,6,7] ab[3,4,6,7]+ab[2,3,4,7] ab[2,6,7,1] ab[3,5,6,7]) ab[5,6,7,8]),
e[119]->(ab[3,4,5,2] ab[3,6,7,8] ab[4,6,7,8] (ab[3,4,7,2] ab[3,7,8,1] ab[4,5,7,8]+ab[3,4,5,7] ab[3,7,8,2] ab[4,7,8,1]))/(ab[3,4,5,7] ab[3,4,7,2] (ab[3,4,8,2] ab[3,6,7,8] ab[4,5,7,8]+ab[3,4,5,8] ab[3,7,8,2] ab[4,6,7,8]) ab[6,7,8,1]),
e[120]->(ab[4,5,6,3] ab[4,7,8,1] ab[5,7,8,1] (ab[4,5,8,3] ab[4,8,1,2] ab[5,6,8,1]+ab[4,5,6,8] ab[4,8,1,3] ab[5,8,1,2]))/(ab[4,5,6,8] ab[4,5,8,3] (ab[4,5,1,3] ab[4,7,8,1] ab[5,6,8,1]+ab[4,5,6,1] ab[4,8,1,3] ab[5,7,8,1]) ab[7,8,1,2]),
e[121]->(ab[1,2,3,5] ab[1,4,5,6] (ab[1,2,5,8] ab[1,2,6,7] ab[2,4,5,6]+ab[1,2,4,5] ab[1,2,6,8] ab[2,5,6,7]))/(ab[1,2,5,8] (ab[1,2,3,5] ab[1,2,6,7] ab[1,4,5,6]+ab[1,2,3,6] ab[1,2,4,5] ab[1,5,6,7]) ab[2,4,5,6]),
e[122]->(ab[2,3,4,6] ab[2,5,6,7] (ab[2,3,6,1] ab[2,3,7,8] ab[3,5,6,7]+ab[2,3,5,6] ab[2,3,7,1] ab[3,6,7,8]))/(ab[2,3,6,1] (ab[2,3,4,6] ab[2,3,7,8] ab[2,5,6,7]+ab[2,3,4,7] ab[2,3,5,6] ab[2,6,7,8]) ab[3,5,6,7]),
e[123]->(ab[3,4,5,7] ab[3,6,7,8] (ab[3,4,7,2] ab[3,4,8,1] ab[4,6,7,8]+ab[3,4,6,7] ab[3,4,8,2] ab[4,7,8,1]))/(ab[3,4,7,2] (ab[3,4,5,7] ab[3,4,8,1] ab[3,6,7,8]+ab[3,4,5,8] ab[3,4,6,7] ab[3,7,8,1]) ab[4,6,7,8]),
e[124]->(ab[4,5,6,8] ab[4,7,8,1] (ab[4,5,1,2] ab[4,5,8,3] ab[5,7,8,1]+ab[4,5,1,3] ab[4,5,7,8] ab[5,8,1,2]))/(ab[4,5,8,3] (ab[4,5,1,2] ab[4,5,6,8] ab[4,7,8,1]+ab[4,5,6,1] ab[4,5,7,8] ab[4,8,1,2]) ab[5,7,8,1])}

==> ancillary_data_files/8pt_data/0_omega_2_8_a_symbol_first_final_entry_manifest_xt5_take_discontinuity_in_s6781.txt <==
{
{xt[1]->(ab[2,3,5,6] ab[4,5,8,1])/(ab[2,3,4,5] ab[5,6,8,1]),
xt[2]->(ab[1,2,4,5] ab[2,3,6,7])/(ab[2,3,4,5] ab[6,7,1,2]),
xt[3]->(ab[2,3,8,1] ab[4,5,6,7])/(ab[2,3,6,7] ab[4,5,8,1]),
xt[4]->(ab[2,3,4,5] ab[5,6,8,1] ab[6,7,1,2])/(ab[1,2,4,5] ab[2,3,5,6] ab[6,7,8,1]),
xt[5]->(ab[1,2,4,5] ab[2,3,5,6])/(ab[1,2,5,6] ab[2,3,4,5])}, 
{
eJ[3]->(ab[5,1,2,3] ab[6,7,1,2])/(ab[2,3,7,1] ab[5,6,1,2]),
eJ[5]->(ab[6,1,2,3] (ab[2,4,5,6] ab[5,1,2,3] ab[5,6,7,1]-ab[1,4,5,6] ab[2,3,5,6] ab[7,1,2,5]))/(ab[1,4,5,6] ab[2,3,5,6] ab[2,3,7,1] ab[5,6,1,2]),
eJ[8]->1+(ab[1,2,4,5] ab[2,5,6,7] ab[6,1,2,3])/(ab[2,4,5,6] ab[5,1,2,3] ab[6,7,1,2]),
eJ[9]->(ab[6,1,2,3] (-ab[1,2,4,5] ab[5,6,7,1]-ab[1,4,5,6] ab[7,1,2,5]))/(ab[1,4,5,6] ab[2,3,7,1] ab[5,6,1,2]),
eJ[12]->(ab[5,1,2,3] ((-((ab[1,5,6,7] ab[2,4,5,6] ab[6,1,2,3])/(ab[1,4,5,6] ab[2,3,5,6]))+ab[6,7,1,2])/ab[1,2,5,6]+(ab[6,1,2,3] ab[6,7,8,1])/(ab[3,5,6,1] ab[8,1,2,6])))/ab[7,1,2,3],
eJ[13]->1+(ab[5,1,2,3] ((-((ab[1,5,6,7] ab[2,4,5,6] ab[6,1,2,3])/(ab[1,4,5,6] ab[2,3,5,6]))+ab[6,7,1,2])/ab[1,2,5,6]+(ab[6,1,2,3] ab[6,7,8,1])/(ab[3,5,6,1] ab[8,1,2,6])))/ab[7,1,2,3],
eJ[14]->(ab[5,1,2,3] (-ab[1,5,6,7] ab[2,4,5,6] ab[6,1,2,3] (-ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[6,7,8,1]+ab[1,5,6,7] ab[2,4,5,6] ab[3,5,6,1] ab[8,1,2,6]+ab[1,2,5,6] ab[3,5,6,1] ab[4,5,6,7] ab[8,1,2,6])+ab[2,3,5,6] (ab[1,2,5,6]^2 ab[1,4,5,6] ab[4,5,6,7] ab[6,1,2,3] ab[6,7,8,1]+ab[1,4,5,6] ab[1,5,6,7] ab[2,4,5,6] ab[3,5,6,1] ab[6,7,1,2] ab[8,1,2,6])))/(ab[1,2,5,6] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6] ab[3,5,6,1] ab[7,1,2,3] ab[8,1,2,6]),
eJ[15]->1-(-((ab[2,3,6,7] ab[5,1,2,3])/ab[2,3,5,6])-ab[5,1,2,3] ab[6,1,2,3] ab[6,7,8,1] (1/(ab[3,5,6,1] ab[8,1,2,6])+(ab[1,2,5,6] ab[4,5,6,7])/(ab[1,5,6,7] ab[2,4,5,6] ab[3,5,6,1] ab[8,1,2,6])))/ab[7,1,2,3],
eJ[18]->-((-ab[5,1,2,3] ab[6,7,1,2]-(ab[1,2,4,5] ab[2,5,6,7] ab[6,1,2,3] (-ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[6,7,8,1]+ab[1,5,6,7] ab[2,4,5,6] ab[3,5,6,1] ab[8,1,2,6]))/(ab[1,5,6,7] ab[2,4,5,6]^2 ab[3,5,6,1] ab[8,1,2,6]))/(ab[1,2,5,6] ab[7,1,2,3])),
eJ[24]->-1-(ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,7] ab[1,2,5,6])-(ab[1,2,3,5] ab[1,2,3,6] ab[1,6,7,8])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6])-(ab[1,2,3,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,6] ab[1,2,5,6] ab[4,5,6,7])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+((ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,7] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)) \[Sqrt]((1/(ab[1,4,5,8]^2 ab[2,3,6,7]^2))(ab[1,6,7,8]^2 ab[2,3,4,5]^2+2 ab[1,6,7,8] ab[2,3,4,5] (-ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])+(ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])^2)),
eJ[25]->-1-(ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,7] ab[1,2,5,6])-(ab[1,2,3,5] ab[1,2,3,6] ab[1,6,7,8])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6])-(ab[1,2,3,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,4,5,6])-(ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+((ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,7] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)) \[Sqrt]((1/(ab[1,4,5,8]^2 ab[2,3,6,7]^2))(ab[1,6,7,8]^2 ab[2,3,4,5]^2+2 ab[1,6,7,8] ab[2,3,4,5] (-ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])+(ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])^2)),
eJ[30]->-1-(ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,7] ab[1,2,5,6])-(ab[1,2,3,5] ab[1,2,3,6] ab[1,6,7,8])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6])-(ab[1,2,3,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6] ab[1,2,5,6] ab[4,5,6,7])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,5,6] ab[4,5,6,7])/(ab[1,5,6,7] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,5,6,7] ab[2,4,5,6])-(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,4,5,6])-(ab[1,2,3,6] ab[1,2,5,6] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6]^2)-(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])+((ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,7] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,6] ab[1,2,5,6] ab[1,2,5,7] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])) \[Sqrt]((1/(ab[1,4,5,8]^2 ab[2,3,6,7]^2))(ab[1,6,7,8]^2 ab[2,3,4,5]^2+2 ab[1,6,7,8] ab[2,3,4,5] (-ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])+(ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])^2)),
eJ[31]->1+(ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,7] ab[1,2,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,6,7,8])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6])+(ab[1,2,3,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(2 ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,2,5,6] ab[4,5,6,7])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])+(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,5,6] ab[4,5,6,7])/(ab[1,5,6,7] ab[2,4,5,6])-(ab[1,2,3,5] ab[1,2,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,5,6,7] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,4,5,6])+(ab[1,2,3,6] ab[1,2,5,6] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])+(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6]^2)+(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])-(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])+((ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,7] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,6] ab[1,2,5,6] ab[1,2,5,7] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])) \[Sqrt]((1/(ab[1,4,5,8]^2 ab[2,3,6,7]^2))(ab[1,6,7,8]^2 ab[2,3,4,5]^2+2 ab[1,6,7,8] ab[2,3,4,5] (-ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])+(ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])^2)),
eJ[33]->-1-(ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,7] ab[1,2,5,6])-(ab[1,2,3,5] ab[1,2,3,6] ab[1,6,7,8])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,3,4,5]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,5] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7]^3 ab[2,3,4,5]^2 ab[2,4,5,6])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,5] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(4 ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(3 ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,6]^3 ab[1,5,6,7]^3 ab[2,3,4,5] ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(3 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^3 ab[2,4,5,6]^3)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(2 ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5]^2 ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(5 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(4 ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6] ab[1,2,5,6] ab[4,5,6,7])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5]^2 ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])-(2 ab[1,2,3,6]^3 ab[1,2,5,6]^3 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5]^2 ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])-(ab[1,2,3,6] ab[1,2,5,6] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(4 ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(4 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[2,4,5,6]^2 ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(2 ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,6,7,8] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,6]^3 ab[1,2,5,6]^4 ab[1,6,7,8] ab[2,3,4,5]^2 ab[4,5,6,7]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6]^2)-(ab[1,2,3,6]^3 ab[1,2,5,6]^3 ab[1,5,6,7] ab[2,3,4,5]^2 ab[4,5,6,7]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3 ab[2,4,5,6])-(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])-(2 ab[1,2,3,6]^3 ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+((ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5]^2 ab[2,3,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,2,5,7] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,7] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5]^2 ab[2,3,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6] ab[2,4,5,6])+(2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,7] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,6,7] ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,2,5,7] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6]^2 ab[1,2,5,6]^4 ab[1,6,7,8] ab[2,3,4,5]^2 ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6]^2)+(ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,5,6,7] ab[2,3,4,5]^2 ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3 ab[2,4,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,2,5,7] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)) \[Sqrt]((1/(ab[1,4,5,8]^2 ab[2,3,6,7]^2))(ab[1,6,7,8]^2 ab[2,3,4,5]^2+2 ab[1,6,7,8] ab[2,3,4,5] (-ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])+(ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])^2)),
eJ[34]->1+(ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,7] ab[1,2,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,6,7,8])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,3,4,5]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(2 ab[1,2,3,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,5] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])+(2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7]^3 ab[2,3,4,5]^2 ab[2,4,5,6])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,5] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(4 ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(2 ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(3 ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])+(2 ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])+(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])+(2 ab[1,2,3,6]^3 ab[1,5,6,7]^3 ab[2,3,4,5] ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(3 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^3 ab[2,4,5,6]^3)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+(2 ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5]^2 ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(5 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(4 ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(2 ab[1,2,3,5] ab[1,2,3,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6] ab[1,2,5,6] ab[4,5,6,7])/(ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6])+(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5]^2 ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])+(2 ab[1,2,3,6]^3 ab[1,2,5,6]^3 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5]^2 ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,6] ab[1,2,5,6] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(ab[1,2,3,6] ab[1,2,5,6]^2 ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])+(4 ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(4 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[2,4,5,6]^2 ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+(2 ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,6,7,8] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)+(ab[1,2,3,6]^3 ab[1,2,5,6]^4 ab[1,6,7,8] ab[2,3,4,5]^2 ab[4,5,6,7]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6]^2)+(ab[1,2,3,6]^3 ab[1,2,5,6]^3 ab[1,5,6,7] ab[2,3,4,5]^2 ab[4,5,6,7]^2)/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3 ab[2,4,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])+(2 ab[1,2,3,6]^3 ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^3 ab[2,3,5,6]^3)+((ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5]^2 ab[2,3,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,2,5,7] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6] ab[1,2,5,7] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5]^2 ab[2,3,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,6] ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6] ab[2,4,5,6])+(2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,7] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,6,7] ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,2,5,7] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,6]^2 ab[1,2,5,6]^4 ab[1,6,7,8] ab[2,3,4,5]^2 ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6]^2)+(ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,5,6,7] ab[2,3,4,5]^2 ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3 ab[2,4,5,6])+(ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,2,5,7] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,5] ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(2 ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^3)) \[Sqrt]((1/(ab[1,4,5,8]^2 ab[2,3,6,7]^2))(ab[1,6,7,8]^2 ab[2,3,4,5]^2+2 ab[1,6,7,8] ab[2,3,4,5] (-ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])+(ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])^2)),
eJ[35]->-((ab[1,2,3,5] ab[1,2,6,7])/(ab[1,2,3,7] ab[1,2,5,6]))-(ab[1,2,3,5]^2 ab[1,2,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6] ab[1,6,7,8])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6])-(2 ab[1,2,3,5]^2 ab[1,2,3,6] ab[1,2,6,7] ab[1,6,7,8])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,2,6,8] ab[1,3,5,6])-(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,6,7,8]^2)/(ab[1,2,3,7]^2 ab[1,2,6,8]^2 ab[1,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,6,7] ab[1,5,6,7] ab[2,3,4,5])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5])/(ab[1,2,3,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8]^2 ab[2,3,4,5])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])-(3 ab[1,2,3,5]^2 ab[1,2,3,6] ab[1,2,6,7] ab[1,5,6,7] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,5,6]^2 ab[1,4,5,6] ab[2,3,5,6])-(4 ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,5,6,7] ab[1,6,7,8]^2 ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^3 ab[2,3,4,5] ab[2,4,5,6]^2)/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(3 ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7]^2 ab[1,2,5,6]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,4,5,6]^2)/(ab[1,2,3,7] ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[1,6,7,8] ab[2,4,5,6]^2)/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,5,6,7]^3 ab[2,4,5,6]^3)/(ab[1,2,3,7]^2 ab[1,2,5,6]^2 ab[1,2,6,7] ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(4 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,5]^2 ab[1,2,3,6] ab[1,2,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6])-(5 ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6])-(2 ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,6,7,8]^2 ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,4,5,6] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,4,5,6])-(ab[1,2,3,5]^2 ab[1,2,3,6] ab[1,2,6,7] ab[1,6,7,8] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,4,5,6])-(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8]^2 ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,5,6,7] ab[2,4,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,6,7,8]^2 ab[2,3,4,5] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,4,5,6] ab[2,3,5,6] ab[2,4,5,6])-(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(4 ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(4 ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,5,6,7] ab[1,6,7,8] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,5,6,7]^2 ab[2,4,5,6]^2 ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,4,5,6]^3 ab[2,3,5,6]^3)-(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(2 ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2)-(ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6]^3 ab[1,6,7,8]^2 ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6]^2)-(2 ab[1,2,3,5] ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6]^2 ab[2,3,5,6]^2 ab[2,4,5,6])-(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])-(ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,2,5,6]^2 ab[1,6,7,8]^2 ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,4,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])-(ab[1,2,3,5]^2 ab[1,2,3,6]^3 ab[1,5,6,7] ab[2,4,5,6] ab[4,5,6,7]^2)/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,4,5,6]^3 ab[2,3,5,6]^3)+((ab[1,2,3,5] ab[1,2,3,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,4,5,6] ab[2,3,5,6]^2)+(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,7] ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[2,3,5,6])+(ab[1,2,3,5]^2 ab[1,2,3,6] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,7] ab[1,6,7,8] ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6])+(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8]^2 ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[2,3,5,6])+(ab[1,2,3,5] ab[1,2,3,6] ab[1,2,5,6] ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,8] ab[1,3,5,6] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8]^2 ab[2,3,4,5] ab[2,3,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,4,5] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,5]^2 ab[1,2,3,6] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,7] ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(2 ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,5,6,7] ab[1,6,7,8] ab[2,3,6,7] ab[2,4,5,6])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,5,6,7]^2 ab[2,3,6,7] ab[2,4,5,6]^2)/(ab[1,2,3,7]^2 ab[1,2,5,6] ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,5,6,7] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^3)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,7] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,4,5,6] ab[2,3,5,6]^2)+(2 ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,6,7,8] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2)+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6]^3 ab[1,6,7,8]^2 ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6]^2)+(2 ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8] ab[2,3,4,5] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,4,5,6] ab[2,3,5,6]^2 ab[2,4,5,6])+(ab[1,2,3,5] ab[1,2,3,6]^2 ab[1,2,5,6] ab[1,2,5,7] ab[1,6,7,8] ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8] ab[1,3,5,6] ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,2,5,6]^2 ab[1,6,7,8]^2 ab[2,3,6,7] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,2,6,8]^2 ab[1,3,5,6]^2 ab[1,5,6,7] ab[2,3,5,6] ab[2,4,5,6])+(ab[1,2,3,5]^2 ab[1,2,3,6]^2 ab[1,5,6,7] ab[2,3,6,7] ab[2,4,5,6] ab[4,5,6,7])/(ab[1,2,3,7]^2 ab[1,2,6,7] ab[1,4,5,6]^2 ab[2,3,5,6]^3)) \[Sqrt]((1/(ab[1,4,5,8]^2 ab[2,3,6,7]^2))(ab[1,6,7,8]^2 ab[2,3,4,5]^2+2 ab[1,6,7,8] ab[2,3,4,5] (-ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])+(ab[1,4,5,8] ab[2,3,6,7]-ab[1,2,3,8] ab[4,5,6,7])^2)),
eJL[1]->(ab[1,4,5,6] ab[2,5,6,7])/(ab[1,5,6,7] ab[2,4,5,6]),
eJL[2]->-((ab[6,1,2,3] ab[7,1,2,5])/(ab[5,1,2,3] ab[6,7,1,2])),
eJL[3]->-((ab[1,2,4,5] ab[2,3,5,6])/(ab[2,4,5,6] ab[5,1,2,3])),
eJL[4]->-((ab[6,1,2,3] ((ab[1,5,6,7] ab[2,4,5,6])/(ab[1,4,5,6] ab[2,3,5,6])-(ab[1,2,5,6] ab[6,7,8,1])/(ab[3,5,6,1] ab[8,1,2,6])))/ab[6,7,1,2]),
eJL[5]->(ab[1,4,5,6] ab[2,3,5,6] ab[6,7,1,2])/(ab[1,5,6,7] ab[2,4,5,6] ab[6,1,2,3])}, 
5*tensor[xt[1], eJ[3], eJ[3], eJL[1]] - 
  tensor[xt[1], eJ[3], eJ[3], eJL[2]] + 
  2*tensor[xt[1], eJ[3], eJ[3], eJL[3]] - 
  2*tensor[xt[1], eJ[3], eJ[3], eJL[5]] - 
  2*tensor[xt[1], eJ[3], eJ[5], eJL[2]] - 
  2*tensor[xt[1], eJ[3], eJ[5], eJL[5]] - 
  2*tensor[xt[1], eJ[3], eJ[9], eJL[2]] + 
  2*tensor[xt[1], eJ[3], eJ[9], eJL[3]] - 
  2*tensor[xt[1], eJ[3], eJ[9], eJL[5]] - 
  2*tensor[xt[1], eJ[3], eJ[12], eJL[4]] - 
  2*tensor[xt[1], eJ[3], eJ[13], eJL[2]] + 
  2*tensor[xt[1], eJ[3], eJ[13], eJL[4]] - 
  2*tensor[xt[1], eJ[3], eJ[15], eJL[4]] + 
  2*tensor[xt[1], eJ[3], eJ[24], eJL[2]] - 
  2*tensor[xt[1], eJ[3], eJ[24], eJL[3]] - 
  2*tensor[xt[1], eJ[3], eJ[24], eJL[4]] + 
  2*tensor[xt[1], eJ[3], eJ[24], eJL[5]] + 
  2*tensor[xt[1], eJ[3], eJ[25], eJL[5]] - 
  2*tensor[xt[1], eJ[3], eJ[31], eJL[1]] + 
  2*tensor[xt[1], eJ[3], eJ[31], eJL[2]] - 
  2*tensor[xt[1], eJ[3], eJ[34], eJL[3]] + 
  2*tensor[xt[1], eJ[3], eJ[34], eJL[5]] + 
  2*tensor[xt[1], eJ[3], eJ[35], eJL[4]] + 
  2*tensor[xt[1], eJ[3], eJL[2], eJL[1]] + tensor[xt[1], eJ[3], eJL[2], 
   eJL[3]] + tensor[xt[1], eJ[3], eJL[2], eJL[4]] + 
  tensor[xt[1], eJ[3], eJL[2], eJL[5]] + 
  3*tensor[xt[1], eJ[3], eJL[3], eJL[1]] - tensor[xt[1], eJ[3], eJL[3], 
   eJL[2]] + 4*tensor[xt[1], eJ[3], eJL[3], eJL[3]] - 
  tensor[xt[1], eJ[3], eJL[3], eJL[4]] - 
  6*tensor[xt[1], eJ[3], eJL[3], eJL[5]] + 
  3*tensor[xt[1], eJ[3], eJL[4], eJL[1]] - tensor[xt[1], eJ[3], eJL[4], 
   eJL[2]] + tensor[xt[1], eJ[3], eJL[4], eJL[3]] - 
  3*tensor[xt[1], eJ[3], eJL[4], eJL[5]] + 
  3*tensor[xt[1], eJ[3], eJL[5], eJL[1]] - 
  3*tensor[xt[1], eJ[3], eJL[5], eJL[2]] + tensor[xt[1], eJ[3], eJL[5], 
   eJL[4]] + 3*tensor[xt[1], eJ[3], xt[1], eJL[1]] - 
  tensor[xt[1], eJ[3], xt[1], eJL[2]] + tensor[xt[1], eJ[3], xt[1], eJL[3]] - 
  tensor[xt[1], eJ[3], xt[1], eJL[4]] - 
  4*tensor[xt[1], eJ[3], xt[1], eJL[5]] + 
  4*tensor[xt[1], eJ[3], xt[2], eJL[1]] - 
  4*tensor[xt[1], eJ[3], xt[2], eJL[2]] + 
  4*tensor[xt[1], eJ[3], xt[2], eJL[3]] - 
  5*tensor[xt[1], eJ[3], xt[2], eJL[5]] + 
  3*tensor[xt[1], eJ[3], xt[3], eJL[1]] - 
  2*tensor[xt[1], eJ[3], xt[3], eJL[2]] + 
  2*tensor[xt[1], eJ[3], xt[3], eJL[3]] - 
  2*tensor[xt[1], eJ[3], xt[3], eJL[5]] - tensor[xt[1], eJ[3], xt[4], 
   eJL[4]] - tensor[xt[1], eJ[3], xt[4], eJL[5]] - 
  7*tensor[xt[1], eJ[3], xt[5], eJL[1]] + 
  5*tensor[xt[1], eJ[3], xt[5], eJL[2]] - 
  8*tensor[xt[1], eJ[3], xt[5], eJL[3]] + 
  10*tensor[xt[1], eJ[3], xt[5], eJL[5]] - 
  3*tensor[xt[1], eJ[9], eJ[3], eJL[1]] - tensor[xt[1], eJ[9], eJ[3], 
   eJL[5]] + tensor[xt[1], eJ[9], eJ[5], eJL[2]] + 
  tensor[xt[1], eJ[9], eJ[5], eJL[5]] + 
  2*tensor[xt[1], eJ[9], eJ[9], eJL[2]] - 
  2*tensor[xt[1], eJ[9], eJ[9], eJL[3]] + 
  2*tensor[xt[1], eJ[9], eJ[9], eJL[5]] - tensor[xt[1], eJ[9], eJ[15], 
   eJL[1]] + tensor[xt[1], eJ[9], eJ[15], eJL[2]] + 
  tensor[xt[1], eJ[9], eJ[30], eJL[1]] - tensor[xt[1], eJ[9], eJ[30], 
   eJL[2]] + tensor[xt[1], eJ[9], eJ[31], eJL[1]] - 
  tensor[xt[1], eJ[9], eJ[31], eJL[2]] + tensor[xt[1], eJ[9], eJ[33], 
   eJL[3]] - tensor[xt[1], eJ[9], eJ[33], eJL[5]] + 
  tensor[xt[1], eJ[9], eJ[34], eJL[3]] - tensor[xt[1], eJ[9], eJ[34], 
   eJL[5]] - tensor[xt[1], eJ[9], eJL[2], eJL[1]] - 
  tensor[xt[1], eJ[9], eJL[2], eJL[4]] - tensor[xt[1], eJ[9], eJL[2], 
   eJL[5]] - 2*tensor[xt[1], eJ[9], eJL[3], eJL[1]] - 
  2*tensor[xt[1], eJ[9], eJL[3], eJL[3]] + tensor[xt[1], eJ[9], eJL[3], 
   eJL[4]] + 2*tensor[xt[1], eJ[9], eJL[3], eJL[5]] - 
  2*tensor[xt[1], eJ[9], eJL[4], eJL[1]] - 
  2*tensor[xt[1], eJ[9], eJL[5], eJL[1]] + 
  2*tensor[xt[1], eJ[9], eJL[5], eJL[2]] - tensor[xt[1], eJ[9], eJL[5], 
   eJL[4]] - 2*tensor[xt[1], eJ[9], xt[1], eJL[1]] + 
  tensor[xt[1], eJ[9], xt[1], eJL[4]] + tensor[xt[1], eJ[9], xt[1], eJL[5]] - 
  3*tensor[xt[1], eJ[9], xt[2], eJL[1]] + 
  2*tensor[xt[1], eJ[9], xt[2], eJL[2]] - 
  2*tensor[xt[1], eJ[9], xt[2], eJL[3]] + 
  2*tensor[xt[1], eJ[9], xt[2], eJL[5]] - 
  2*tensor[xt[1], eJ[9], xt[3], eJL[1]] + tensor[xt[1], eJ[9], xt[3], 
   eJL[2]] - tensor[xt[1], eJ[9], xt[3], eJL[3]] + 
  tensor[xt[1], eJ[9], xt[3], eJL[5]] + tensor[xt[1], eJ[9], xt[4], eJL[4]] + 
  tensor[xt[1], eJ[9], xt[4], eJL[5]] + 
  5*tensor[xt[1], eJ[9], xt[5], eJL[1]] - 
  2*tensor[xt[1], eJ[9], xt[5], eJL[2]] + 
  4*tensor[xt[1], eJ[9], xt[5], eJL[3]] - 
  3*tensor[xt[1], eJ[9], xt[5], eJL[5]] - 
  2*tensor[xt[1], eJ[13], eJ[3], eJL[1]] - tensor[xt[1], eJ[13], eJ[3], 
   eJL[2]] - tensor[xt[1], eJ[13], eJ[3], eJL[5]] + 
  tensor[xt[1], eJ[13], eJ[5], eJL[2]] + tensor[xt[1], eJ[13], eJ[5], 
   eJL[5]] + tensor[xt[1], eJ[13], eJ[12], eJL[4]] + 
  2*tensor[xt[1], eJ[13], eJ[13], eJL[2]] - 
  2*tensor[xt[1], eJ[13], eJ[13], eJL[4]] + tensor[xt[1], eJ[13], eJ[15], 
   eJL[1]] - tensor[xt[1], eJ[13], eJ[15], eJL[2]] + 
  tensor[xt[1], eJ[13], eJ[15], eJL[4]] - tensor[xt[1], eJ[13], eJL[2], 
   eJL[1]] - tensor[xt[1], eJ[13], eJL[2], eJL[3]] - 
  tensor[xt[1], eJ[13], eJL[3], eJL[1]] - tensor[xt[1], eJ[13], eJL[3], 
   eJL[2]] + tensor[xt[1], eJ[13], eJL[3], eJL[4]] - 
  tensor[xt[1], eJ[13], eJL[4], eJL[1]] - tensor[xt[1], eJ[13], eJL[4], 
   eJL[2]] + tensor[xt[1], eJ[13], eJL[4], eJL[3]] - 
  tensor[xt[1], eJ[13], eJL[4], eJL[5]] - tensor[xt[1], eJ[13], eJL[5], 
   eJL[1]] + tensor[xt[1], eJ[13], eJL[5], eJL[2]] - 
  tensor[xt[1], eJ[13], eJL[5], eJL[4]] - tensor[xt[1], eJ[13], xt[1], 
   eJL[1]] - tensor[xt[1], eJ[13], xt[1], eJL[2]] + 
  tensor[xt[1], eJ[13], xt[1], eJL[3]] + tensor[xt[1], eJ[13], xt[1], 
   eJL[4]] - tensor[xt[1], eJ[13], xt[2], eJL[1]] - 
  tensor[xt[1], eJ[13], xt[3], eJL[1]] + tensor[xt[1], eJ[13], xt[4], 
   eJL[4]] + tensor[xt[1], eJ[13], xt[4], eJL[5]] + 
  2*tensor[xt[1], eJ[13], xt[5], eJL[1]] + tensor[xt[1], eJ[13], xt[5], 
   eJL[2]] + tensor[xt[1], eJ[13], xt[5], eJL[5]] + 
  2*tensor[xt[1], eJ[24], eJ[3], eJL[2]] - 
  2*tensor[xt[1], eJ[24], eJ[3], eJL[3]] + 
  4*tensor[xt[1], eJ[24], eJ[3], eJL[5]] + tensor[xt[1], eJ[24], eJ[12], 
   eJL[4]] + tensor[xt[1], eJ[24], eJ[15], eJL[4]] - 
  2*tensor[xt[1], eJ[24], eJ[24], eJL[2]] + 
  2*tensor[xt[1], eJ[24], eJ[24], eJL[3]] + 
  2*tensor[xt[1], eJ[24], eJ[24], eJL[4]] - 
  2*tensor[xt[1], eJ[24], eJ[24], eJL[5]] - 
  2*tensor[xt[1], eJ[24], eJ[25], eJL[5]] - tensor[xt[1], eJ[24], eJ[30], 
   eJL[1]] + tensor[xt[1], eJ[24], eJ[30], eJL[2]] + 
  tensor[xt[1], eJ[24], eJ[31], eJL[1]] - tensor[xt[1], eJ[24], eJ[31], 
   eJL[2]] - tensor[xt[1], eJ[24], eJ[33], eJL[3]] + 
  tensor[xt[1], eJ[24], eJ[33], eJL[5]] + tensor[xt[1], eJ[24], eJ[34], 
   eJL[3]] - tensor[xt[1], eJ[24], eJ[34], eJL[5]] - 
  2*tensor[xt[1], eJ[24], eJ[35], eJL[4]] + 
  2*tensor[xt[1], eJ[24], eJL[3], eJL[2]] - 
  2*tensor[xt[1], eJ[24], eJL[3], eJL[3]] - tensor[xt[1], eJ[24], eJL[3], 
   eJL[4]] + 4*tensor[xt[1], eJ[24], eJL[3], eJL[5]] + 
  2*tensor[xt[1], eJ[24], eJL[4], eJL[2]] - 
  2*tensor[xt[1], eJ[24], eJL[4], eJL[3]] + 
  4*tensor[xt[1], eJ[24], eJL[4], eJL[5]] + tensor[xt[1], eJ[24], eJL[5], 
   eJL[4]] + 2*tensor[xt[1], eJ[24], xt[1], eJL[2]] - 
  2*tensor[xt[1], eJ[24], xt[1], eJL[3]] - tensor[xt[1], eJ[24], xt[1], 
   eJL[4]] + 3*tensor[xt[1], eJ[24], xt[1], eJL[5]] + 
  2*tensor[xt[1], eJ[24], xt[2], eJL[2]] - 
  2*tensor[xt[1], eJ[24], xt[2], eJL[3]] + 
  3*tensor[xt[1], eJ[24], xt[2], eJL[5]] + tensor[xt[1], eJ[24], xt[3], 
   eJL[2]] - tensor[xt[1], eJ[24], xt[3], eJL[3]] + 
  tensor[xt[1], eJ[24], xt[3], eJL[5]] - tensor[xt[1], eJ[24], xt[4], 
   eJL[4]] - tensor[xt[1], eJ[24], xt[4], eJL[5]] - 
  4*tensor[xt[1], eJ[24], xt[5], eJL[2]] + 
  4*tensor[xt[1], eJ[24], xt[5], eJL[3]] - 
  8*tensor[xt[1], eJ[24], xt[5], eJL[5]] + tensor[xt[1], eJL[2], eJ[3], 
   eJL[1]] + tensor[xt[1], eJL[2], eJ[3], eJL[5]] - 
  tensor[xt[1], eJL[2], eJ[5], eJL[2]] - tensor[xt[1], eJL[2], eJ[5], 
   eJL[5]] - tensor[xt[1], eJL[2], eJL[2], eJL[2]] + 
  tensor[xt[1], eJL[2], eJL[2], eJL[3]] + tensor[xt[1], eJL[2], eJL[2], 
   eJL[4]] + tensor[xt[1], eJL[2], eJL[3], eJL[1]] + 
  tensor[xt[1], eJL[2], eJL[3], eJL[2]] - tensor[xt[1], eJL[2], eJL[3], 
   eJL[4]] + tensor[xt[1], eJL[2], eJL[4], eJL[1]] + 
  tensor[xt[1], eJL[2], eJL[4], eJL[2]] - tensor[xt[1], eJL[2], eJL[4], 
   eJL[3]] + tensor[xt[1], eJL[2], eJL[4], eJL[5]] + 
  tensor[xt[1], eJL[2], eJL[5], eJL[1]] - tensor[xt[1], eJL[2], eJL[5], 
   eJL[2]] + tensor[xt[1], eJL[2], eJL[5], eJL[4]] + 
  tensor[xt[1], eJL[2], xt[1], eJL[1]] + tensor[xt[1], eJL[2], xt[1], 
   eJL[2]] - tensor[xt[1], eJL[2], xt[1], eJL[3]] - 
  tensor[xt[1], eJL[2], xt[1], eJL[4]] + tensor[xt[1], eJL[2], xt[2], 
   eJL[1]] + tensor[xt[1], eJL[2], xt[3], eJL[1]] - 
  tensor[xt[1], eJL[2], xt[4], eJL[4]] - tensor[xt[1], eJL[2], xt[4], 
   eJL[5]] - 2*tensor[xt[1], eJL[2], xt[5], eJL[1]] - 
  tensor[xt[1], eJL[2], xt[5], eJL[2]] - tensor[xt[1], eJL[2], xt[5], 
   eJL[5]] + 4*tensor[xt[1], eJL[3], eJ[3], eJL[1]] - 
  tensor[xt[1], eJL[3], eJ[3], eJL[2]] + 
  2*tensor[xt[1], eJL[3], eJ[3], eJL[3]] - 
  3*tensor[xt[1], eJL[3], eJ[3], eJL[5]] - tensor[xt[1], eJL[3], eJ[5], 
   eJL[2]] - tensor[xt[1], eJL[3], eJ[5], eJL[5]] - 
  2*tensor[xt[1], eJL[3], eJ[9], eJL[2]] + 
  2*tensor[xt[1], eJL[3], eJ[9], eJL[3]] - 
  2*tensor[xt[1], eJL[3], eJ[9], eJL[5]] - 
  2*tensor[xt[1], eJL[3], eJ[12], eJL[4]] - 
  2*tensor[xt[1], eJL[3], eJ[13], eJL[2]] + 
  2*tensor[xt[1], eJL[3], eJ[13], eJL[4]] - 
  2*tensor[xt[1], eJL[3], eJ[15], eJL[4]] + 
  2*tensor[xt[1], eJL[3], eJ[24], eJL[2]] - 
  2*tensor[xt[1], eJL[3], eJ[24], eJL[3]] - 
  2*tensor[xt[1], eJL[3], eJ[24], eJL[4]] + 
  2*tensor[xt[1], eJL[3], eJ[24], eJL[5]] + 
  2*tensor[xt[1], eJL[3], eJ[25], eJL[5]] - 
  2*tensor[xt[1], eJL[3], eJ[31], eJL[1]] + 
  2*tensor[xt[1], eJL[3], eJ[31], eJL[2]] - 
  2*tensor[xt[1], eJL[3], eJ[34], eJL[3]] + 
  2*tensor[xt[1], eJL[3], eJ[34], eJL[5]] + 
  2*tensor[xt[1], eJL[3], eJ[35], eJL[4]] + 
  2*tensor[xt[1], eJL[3], eJL[2], eJL[1]] + tensor[xt[1], eJL[3], eJL[2], 
   eJL[2]] + tensor[xt[1], eJL[3], eJL[2], eJL[5]] + 
  2*tensor[xt[1], eJL[3], eJL[3], eJL[1]] - 
  2*tensor[xt[1], eJL[3], eJL[3], eJL[2]] + 
  4*tensor[xt[1], eJL[3], eJL[3], eJL[3]] - 
  6*tensor[xt[1], eJL[3], eJL[3], eJL[5]] + 
  2*tensor[xt[1], eJL[3], eJL[4], eJL[1]] - 
  2*tensor[xt[1], eJL[3], eJL[4], eJL[2]] + 
  2*tensor[xt[1], eJL[3], eJL[4], eJL[3]] - 
  4*tensor[xt[1], eJL[3], eJL[4], eJL[5]] + 
  2*tensor[xt[1], eJL[3], eJL[5], eJL[1]] - 
  2*tensor[xt[1], eJL[3], eJL[5], eJL[2]] + 
  2*tensor[xt[1], eJL[3], xt[1], eJL[1]] - 
  2*tensor[xt[1], eJL[3], xt[1], eJL[2]] + 
  2*tensor[xt[1], eJL[3], xt[1], eJL[3]] - 
  4*tensor[xt[1], eJL[3], xt[1], eJL[5]] + 
  3*tensor[xt[1], eJL[3], xt[2], eJL[1]] - 
  4*tensor[xt[1], eJL[3], xt[2], eJL[2]] + 
  4*tensor[xt[1], eJL[3], xt[2], eJL[3]] - 
  5*tensor[xt[1], eJL[3], xt[2], eJL[5]] + 
  2*tensor[xt[1], eJL[3], xt[3], eJL[1]] - 
  2*tensor[xt[1], eJL[3], xt[3], eJL[2]] + 
  2*tensor[xt[1], eJL[3], xt[3], eJL[3]] - 
  2*tensor[xt[1], eJL[3], xt[3], eJL[5]] - 
  5*tensor[xt[1], eJL[3], xt[5], eJL[1]] + 
  6*tensor[xt[1], eJL[3], xt[5], eJL[2]] - 
  8*tensor[xt[1], eJL[3], xt[5], eJL[3]] + 
  11*tensor[xt[1], eJL[3], xt[5], eJL[5]] + 
  4*tensor[xt[1], eJL[4], eJ[3], eJL[1]] - tensor[xt[1], eJL[4], eJ[3], 
   eJL[2]] + 2*tensor[xt[1], eJL[4], eJ[3], eJL[3]] - 
  3*tensor[xt[1], eJL[4], eJ[3], eJL[5]] - tensor[xt[1], eJL[4], eJ[5], 
   eJL[2]] - tensor[xt[1], eJL[4], eJ[5], eJL[5]] - 
  2*tensor[xt[1], eJL[4], eJ[9], eJL[2]] + 
  2*tensor[xt[1], eJL[4], eJ[9], eJL[3]] - 
  2*tensor[xt[1], eJL[4], eJ[9], eJL[5]] - 
  2*tensor[xt[1], eJL[4], eJ[12], eJL[4]] - 
  2*tensor[xt[1], eJL[4], eJ[13], eJL[2]] + 
  2*tensor[xt[1], eJL[4], eJ[13], eJL[4]] - 
  2*tensor[xt[1], eJL[4], eJ[15], eJL[4]] + 
  2*tensor[xt[1], eJL[4], eJ[24], eJL[2]] - 
  2*tensor[xt[1], eJL[4], eJ[24], eJL[3]] - 
  2*tensor[xt[1], eJL[4], eJ[24], eJL[4]] + 
  2*tensor[xt[1], eJL[4], eJ[24], eJL[5]] + 
  2*tensor[xt[1], eJL[4], eJ[25], eJL[5]] - 
  2*tensor[xt[1], eJL[4], eJ[31], eJL[1]] + 
  2*tensor[xt[1], eJL[4], eJ[31], eJL[2]] - 
  2*tensor[xt[1], eJL[4], eJ[34], eJL[3]] + 
  2*tensor[xt[1], eJL[4], eJ[34], eJL[5]] + 
  2*tensor[xt[1], eJL[4], eJ[35], eJL[4]] + 
  2*tensor[xt[1], eJL[4], eJL[2], eJL[1]] + tensor[xt[1], eJL[4], eJL[2], 
   eJL[2]] + tensor[xt[1], eJL[4], eJL[2], eJL[5]] + 
  2*tensor[xt[1], eJL[4], eJL[3], eJL[1]] - 
  2*tensor[xt[1], eJL[4], eJL[3], eJL[2]] + 
  4*tensor[xt[1], eJL[4], eJL[3], eJL[3]] - 
  6*tensor[xt[1], eJL[4], eJL[3], eJL[5]] + 
  2*tensor[xt[1], eJL[4], eJL[4], eJL[1]] - 
  2*tensor[xt[1], eJL[4], eJL[4], eJL[2]] + 
  2*tensor[xt[1], eJL[4], eJL[4], eJL[3]] - 
  4*tensor[xt[1], eJL[4], eJL[4], eJL[5]] + 
  2*tensor[xt[1], eJL[4], eJL[5], eJL[1]] - 
  2*tensor[xt[1], eJL[4], eJL[5], eJL[2]] + 
  2*tensor[xt[1], eJL[4], xt[1], eJL[1]] - 
  2*tensor[xt[1], eJL[4], xt[1], eJL[2]] + 
  2*tensor[xt[1], eJL[4], xt[1], eJL[3]] - 
  4*tensor[xt[1], eJL[4], xt[1], eJL[5]] + 
  3*tensor[xt[1], eJL[4], xt[2], eJL[1]] - 
  4*tensor[xt[1], eJL[4], xt[2], eJL[2]] + 
  4*tensor[xt[1], eJL[4], xt[2], eJL[3]] - 
  5*tensor[xt[1], eJL[4], xt[2], eJL[5]] + 
  2*tensor[xt[1], eJL[4], xt[3], eJL[1]] - 
  2*tensor[xt[1], eJL[4], xt[3], eJL[2]] + 
  2*tensor[xt[1], eJL[4], xt[3], eJL[3]] - 
  2*tensor[xt[1], eJL[4], xt[3], eJL[5]] - 
  5*tensor[xt[1], eJL[4], xt[5], eJL[1]] + 
  6*tensor[xt[1], eJL[4], xt[5], eJL[2]] - 
  8*tensor[xt[1], eJL[4], xt[5], eJL[3]] + 
  11*tensor[xt[1], eJL[4], xt[5], eJL[5]] + 
  4*tensor[xt[1], xt[1], eJ[3], eJL[1]] - 
  2*tensor[xt[1], xt[1], eJ[3], eJL[2]] + 
  2*tensor[xt[1], xt[1], eJ[3], eJL[3]] - 
  4*tensor[xt[1], xt[1], eJ[3], eJL[5]] - 
  2*tensor[xt[1], xt[1], eJ[9], eJL[2]] + 
  2*tensor[xt[1], xt[1], eJ[9], eJL[3]] - 
  2*tensor[xt[1], xt[1], eJ[9], eJL[5]] - 
  2*tensor[xt[1], xt[1], eJ[12], eJL[4]] - 
  2*tensor[xt[1], xt[1], eJ[13], eJL[2]] + 
  2*tensor[xt[1], xt[1], eJ[13], eJL[4]] - 
  2*tensor[xt[1], xt[1], eJ[15], eJL[4]] + 
  2*tensor[xt[1], xt[1], eJ[24], eJL[2]] - 
  2*tensor[xt[1], xt[1], eJ[24], eJL[3]] - 
  2*tensor[xt[1], xt[1], eJ[24], eJL[4]] + 
  2*tensor[xt[1], xt[1], eJ[24], eJL[5]] + 
  2*tensor[xt[1], xt[1], eJ[25], eJL[5]] - 
  2*tensor[xt[1], xt[1], eJ[31], eJL[1]] + 
  2*tensor[xt[1], xt[1], eJ[31], eJL[2]] - 
  2*tensor[xt[1], xt[1], eJ[34], eJL[3]] + 
  2*tensor[xt[1], xt[1], eJ[34], eJL[5]] + 
  2*tensor[xt[1], xt[1], eJ[35], eJL[4]] + 
  2*tensor[xt[1], xt[1], eJL[2], eJL[1]] + 
  2*tensor[xt[1], xt[1], eJL[3], eJL[1]] - 
  2*tensor[xt[1], xt[1], eJL[3], eJL[2]] + 
  4*tensor[xt[1], xt[1], eJL[3], eJL[3]] - 
  6*tensor[xt[1], xt[1], eJL[3], eJL[5]] + 
  2*tensor[xt[1], xt[1], eJL[4], eJL[1]] - 
  2*tensor[xt[1], xt[1], eJL[4], eJL[2]] + 
  2*tensor[xt[1], xt[1], eJL[4], eJL[3]] - 
  4*tensor[xt[1], xt[1], eJL[4], eJL[5]] + 
  2*tensor[xt[1], xt[1], eJL[5], eJL[1]] - 
  2*tensor[xt[1], xt[1], eJL[5], eJL[2]] + 
  2*tensor[xt[1], xt[1], xt[1], eJL[1]] - 
  2*tensor[xt[1], xt[1], xt[1], eJL[2]] + 
  2*tensor[xt[1], xt[1], xt[1], eJL[3]] - 
  4*tensor[xt[1], xt[1], xt[1], eJL[5]] + 
  4*tensor[xt[1], xt[1], xt[2], eJL[1]] - 
  4*tensor[xt[1], xt[1], xt[2], eJL[2]] + 
  4*tensor[xt[1], xt[1], xt[2], eJL[3]] - 
  6*tensor[xt[1], xt[1], xt[2], eJL[5]] + 
  2*tensor[xt[1], xt[1], xt[3], eJL[1]] - 
  2*tensor[xt[1], xt[1], xt[3], eJL[2]] + 
  2*tensor[xt[1], xt[1], xt[3], eJL[3]] - 
  2*tensor[xt[1], xt[1], xt[3], eJL[5]] - 
  6*tensor[xt[1], xt[1], xt[5], eJL[1]] + 
  6*tensor[xt[1], xt[1], xt[5], eJL[2]] - 
  8*tensor[xt[1], xt[1], xt[5], eJL[3]] + 
  12*tensor[xt[1], xt[1], xt[5], eJL[5]] + 
  2*tensor[xt[1], xt[2], eJ[3], eJL[1]] - tensor[xt[1], xt[2], eJ[3], 
   eJL[2]] + tensor[xt[1], xt[2], eJ[3], eJL[3]] - 
  3*tensor[xt[1], xt[2], eJ[3], eJL[5]] - tensor[xt[1], xt[2], eJ[8], 
   eJL[1]] - tensor[xt[1], xt[2], eJ[8], eJL[3]] + 
  tensor[xt[1], xt[2], eJ[8], eJL[5]] - tensor[xt[1], xt[2], eJ[9], eJL[2]] + 
  tensor[xt[1], xt[2], eJ[9], eJL[3]] - tensor[xt[1], xt[2], eJ[9], eJL[5]] - 
  tensor[xt[1], xt[2], eJ[12], eJL[4]] - tensor[xt[1], xt[2], eJ[13], 
   eJL[2]] + tensor[xt[1], xt[2], eJ[13], eJL[4]] - 
  tensor[xt[1], xt[2], eJ[14], eJL[1]] - tensor[xt[1], xt[2], eJ[14], 
   eJL[4]] - tensor[xt[1], xt[2], eJ[15], eJL[4]] + 
  2*tensor[xt[1], xt[2], eJ[24], eJL[2]] - 
  2*tensor[xt[1], xt[2], eJ[24], eJL[3]] - 
  2*tensor[xt[1], xt[2], eJ[24], eJL[4]] + 
  2*tensor[xt[1], xt[2], eJ[24], eJL[5]] + 
  2*tensor[xt[1], xt[2], eJ[25], eJL[5]] + tensor[xt[1], xt[2], eJ[30], 
   eJL[1]] - tensor[xt[1], xt[2], eJ[30], eJL[2]] - 
  tensor[xt[1], xt[2], eJ[31], eJL[1]] + tensor[xt[1], xt[2], eJ[31], 
   eJL[2]] + tensor[xt[1], xt[2], eJ[33], eJL[3]] - 
  tensor[xt[1], xt[2], eJ[33], eJL[5]] - tensor[xt[1], xt[2], eJ[34], 
   eJL[3]] + tensor[xt[1], xt[2], eJ[34], eJL[5]] + 
  2*tensor[xt[1], xt[2], eJ[35], eJL[4]] + tensor[xt[1], xt[2], eJL[1], 
   eJL[2]] + tensor[xt[1], xt[2], eJL[2], eJL[1]] + 
  tensor[xt[1], xt[2], eJL[3], eJL[1]] - tensor[xt[1], xt[2], eJL[3], 
   eJL[2]] + 2*tensor[xt[1], xt[2], eJL[3], eJL[3]] - 
  4*tensor[xt[1], xt[2], eJL[3], eJL[5]] + tensor[xt[1], xt[2], eJL[4], 
   eJL[1]] - tensor[xt[1], xt[2], eJL[4], eJL[2]] + 
  tensor[xt[1], xt[2], eJL[4], eJL[3]] - 
  3*tensor[xt[1], xt[2], eJL[4], eJL[5]] + tensor[xt[1], xt[2], eJL[5], 
   eJL[1]] - tensor[xt[1], xt[2], eJL[5], eJL[2]] + 
  tensor[xt[1], xt[2], xt[1], eJL[1]] - tensor[xt[1], xt[2], xt[1], eJL[2]] + 
  tensor[xt[1], xt[2], xt[1], eJL[3]] - 
  3*tensor[xt[1], xt[2], xt[1], eJL[5]] + 
  2*tensor[xt[1], xt[2], xt[2], eJL[1]] - 
  2*tensor[xt[1], xt[2], xt[2], eJL[2]] + 
  2*tensor[xt[1], xt[2], xt[2], eJL[3]] - 
  4*tensor[xt[1], xt[2], xt[2], eJL[5]] + tensor[xt[1], xt[2], xt[3], 
   eJL[1]] - tensor[xt[1], xt[2], xt[3], eJL[2]] + 
  tensor[xt[1], xt[2], xt[3], eJL[3]] - tensor[xt[1], xt[2], xt[3], eJL[5]] - 
  3*tensor[xt[1], xt[2], xt[5], eJL[1]] + 
  3*tensor[xt[1], xt[2], xt[5], eJL[2]] - 
  4*tensor[xt[1], xt[2], xt[5], eJL[3]] + 
  8*tensor[xt[1], xt[2], xt[5], eJL[5]] + 
  2*tensor[xt[1], xt[3], eJ[3], eJL[1]] - tensor[xt[1], xt[3], eJ[3], 
   eJL[2]] + tensor[xt[1], xt[3], eJ[3], eJL[3]] - 
  2*tensor[xt[1], xt[3], eJ[3], eJL[5]] - tensor[xt[1], xt[3], eJ[9], 
   eJL[2]] + tensor[xt[1], xt[3], eJ[9], eJL[3]] - 
  tensor[xt[1], xt[3], eJ[9], eJL[5]] - tensor[xt[1], xt[3], eJ[12], 
   eJL[4]] - tensor[xt[1], xt[3], eJ[13], eJL[2]] + 
  tensor[xt[1], xt[3], eJ[13], eJL[4]] - tensor[xt[1], xt[3], eJ[15], 
   eJL[4]] + tensor[xt[1], xt[3], eJ[24], eJL[2]] - 
  tensor[xt[1], xt[3], eJ[24], eJL[3]] - tensor[xt[1], xt[3], eJ[24], 
   eJL[4]] + tensor[xt[1], xt[3], eJ[24], eJL[5]] + 
  tensor[xt[1], xt[3], eJ[25], eJL[5]] - tensor[xt[1], xt[3], eJ[31], 
   eJL[1]] + tensor[xt[1], xt[3], eJ[31], eJL[2]] - 
  tensor[xt[1], xt[3], eJ[34], eJL[3]] + tensor[xt[1], xt[3], eJ[34], 
   eJL[5]] + tensor[xt[1], xt[3], eJ[35], eJL[4]] + 
  tensor[xt[1], xt[3], eJL[2], eJL[1]] + tensor[xt[1], xt[3], eJL[3], 
   eJL[1]] - tensor[xt[1], xt[3], eJL[3], eJL[2]] + 
  2*tensor[xt[1], xt[3], eJL[3], eJL[3]] - 
  3*tensor[xt[1], xt[3], eJL[3], eJL[5]] + tensor[xt[1], xt[3], eJL[4], 
   eJL[1]] - tensor[xt[1], xt[3], eJL[4], eJL[2]] + 
  tensor[xt[1], xt[3], eJL[4], eJL[3]] - 
  2*tensor[xt[1], xt[3], eJL[4], eJL[5]] + tensor[xt[1], xt[3], eJL[5], 
   eJL[1]] - tensor[xt[1], xt[3], eJL[5], eJL[2]] + 
  tensor[xt[1], xt[3], xt[1], eJL[1]] - tensor[xt[1], xt[3], xt[1], eJL[2]] + 
  tensor[xt[1], xt[3], xt[1], eJL[3]] - 
  2*tensor[xt[1], xt[3], xt[1], eJL[5]] + 
  2*tensor[xt[1], xt[3], xt[2], eJL[1]] - 
  2*tensor[xt[1], xt[3], xt[2], eJL[2]] + 
  2*tensor[xt[1], xt[3], xt[2], eJL[3]] - 
  3*tensor[xt[1], xt[3], xt[2], eJL[5]] + tensor[xt[1], xt[3], xt[3], 
   eJL[1]] - tensor[xt[1], xt[3], xt[3], eJL[2]] + 
  tensor[xt[1], xt[3], xt[3], eJL[3]] - tensor[xt[1], xt[3], xt[3], eJL[5]] - 
  3*tensor[xt[1], xt[3], xt[5], eJL[1]] + 
  3*tensor[xt[1], xt[3], xt[5], eJL[2]] - 
  4*tensor[xt[1], xt[3], xt[5], eJL[3]] + 
  6*tensor[xt[1], xt[3], xt[5], eJL[5]] + tensor[xt[1], xt[4], eJ[3], 
   eJL[1]] - tensor[xt[1], xt[4], eJ[3], eJL[5]] + 
  tensor[xt[1], xt[4], eJ[5], eJL[2]] + tensor[xt[1], xt[4], eJ[5], eJL[5]] - 
  tensor[xt[1], xt[4], eJ[13], eJL[2]] + tensor[xt[1], xt[4], eJ[13], 
   eJL[4]] - tensor[xt[1], xt[4], eJ[14], eJL[1]] - 
  tensor[xt[1], xt[4], eJ[14], eJL[4]] - tensor[xt[1], xt[4], eJL[2], 
   eJL[4]] - tensor[xt[1], xt[4], eJL[2], eJL[5]] + 
  tensor[xt[1], xt[4], xt[2], eJL[1]] - tensor[xt[1], xt[4], xt[2], eJL[5]] - 
  tensor[xt[1], xt[4], xt[5], eJL[1]] + tensor[xt[1], xt[4], xt[5], eJL[5]] - 
  5*tensor[xt[1], xt[5], eJ[3], eJL[1]] + 
  3*tensor[xt[1], xt[5], eJ[3], eJL[2]] - 
  4*tensor[xt[1], xt[5], eJ[3], eJL[3]] + 
  6*tensor[xt[1], xt[5], eJ[3], eJL[5]] + 
  2*tensor[xt[1], xt[5], eJ[5], eJL[2]] + 
  2*tensor[xt[1], xt[5], eJ[5], eJL[5]] + 
  2*tensor[xt[1], xt[5], eJ[9], eJL[2]] - 
  2*tensor[xt[1], xt[5], eJ[9], eJL[3]] + 
  2*tensor[xt[1], xt[5], eJ[9], eJL[5]] + 
  3*tensor[xt[1], xt[5], eJ[12], eJL[4]] + 
  2*tensor[xt[1], xt[5], eJ[13], eJL[2]] - 
  2*tensor[xt[1], xt[5], eJ[13], eJL[4]] + 
  3*tensor[xt[1], xt[5], eJ[15], eJL[4]] - 
  4*tensor[xt[1], xt[5], eJ[24], eJL[2]] + 
  4*tensor[xt[1], xt[5], eJ[24], eJL[3]] + 
  4*tensor[xt[1], xt[5], eJ[24], eJL[4]] - 
  4*tensor[xt[1], xt[5], eJ[24], eJL[5]] - 
  4*tensor[xt[1], xt[5], eJ[25], eJL[5]] - tensor[xt[1], xt[5], eJ[30], 
   eJL[1]] + tensor[xt[1], xt[5], eJ[30], eJL[2]] + 
  3*tensor[xt[1], xt[5], eJ[31], eJL[1]] - 
  3*tensor[xt[1], xt[5], eJ[31], eJL[2]] - tensor[xt[1], xt[5], eJ[33], 
   eJL[3]] + tensor[xt[1], xt[5], eJ[33], eJL[5]] + 
  3*tensor[xt[1], xt[5], eJ[34], eJL[3]] - 
  3*tensor[xt[1], xt[5], eJ[34], eJL[5]] - 
  4*tensor[xt[1], xt[5], eJ[35], eJL[4]] - tensor[xt[1], xt[5], eJL[1], 
   eJL[2]] - 3*tensor[xt[1], xt[5], eJL[2], eJL[1]] - 
  tensor[xt[1], xt[5], eJL[2], eJL[3]] - tensor[xt[1], xt[5], eJL[2], 
   eJL[4]] - tensor[xt[1], xt[5], eJL[2], eJL[5]] - 
  3*tensor[xt[1], xt[5], eJL[3], eJL[1]] + 
  3*tensor[xt[1], xt[5], eJL[3], eJL[2]] - 
  6*tensor[xt[1], xt[5], eJL[3], eJL[3]] + 
  10*tensor[xt[1], xt[5], eJL[3], eJL[5]] - 
  3*tensor[xt[1], xt[5], eJL[4], eJL[1]] + 
  3*tensor[xt[1], xt[5], eJL[4], eJL[2]] - 
  3*tensor[xt[1], xt[5], eJL[4], eJL[3]] + 
  7*tensor[xt[1], xt[5], eJL[4], eJL[5]] - 
  3*tensor[xt[1], xt[5], eJL[5], eJL[1]] + 
  3*tensor[xt[1], xt[5], eJL[5], eJL[2]] - 
  3*tensor[xt[1], xt[5], xt[1], eJL[1]] + 
  3*tensor[xt[1], xt[5], xt[1], eJL[2]] - 
  3*tensor[xt[1], xt[5], xt[1], eJL[3]] + 
  7*tensor[xt[1], xt[5], xt[1], eJL[5]] - 
  4*tensor[xt[1], xt[5], xt[2], eJL[1]] + 
  6*tensor[xt[1], xt[5], xt[2], eJL[2]] - 
  6*tensor[xt[1], xt[5], xt[2], eJL[3]] + 
  8*tensor[xt[1], xt[5], xt[2], eJL[5]] - 
  3*tensor[xt[1], xt[5], xt[3], eJL[1]] + 
  3*tensor[xt[1], xt[5], xt[3], eJL[2]] - 
  3*tensor[xt[1], xt[5], xt[3], eJL[3]] + 
  3*tensor[xt[1], xt[5], xt[3], eJL[5]] + 
  7*tensor[xt[1], xt[5], xt[5], eJL[1]] - 
  9*tensor[xt[1], xt[5], xt[5], eJL[2]] + 
  12*tensor[xt[1], xt[5], xt[5], eJL[3]] - 
  18*tensor[xt[1], xt[5], xt[5], eJL[5]] + 
  3*tensor[xt[2], eJ[3], eJ[3], eJL[1]] - 
  2*tensor[xt[2], eJ[3], eJ[3], eJL[2]] + 
  3*tensor[xt[2], eJ[3], eJ[3], eJL[3]] + tensor[xt[2], eJ[3], eJ[3], 
   eJL[4]] - 4*tensor[xt[2], eJ[3], eJ[3], eJL[5]] - 
  2*tensor[xt[2], eJ[3], eJ[14], eJL[1]] - 
  2*tensor[xt[2], eJ[3], eJ[14], eJL[4]] + tensor[xt[2], eJ[3], eJ[15], 
   eJL[1]] - tensor[xt[2], eJ[3], eJ[15], eJL[2]] - 
  tensor[xt[2], eJ[3], eJ[18], eJL[1]] - tensor[xt[2], eJ[3], eJ[18], 
   eJL[3]] - tensor[xt[2], eJ[3], eJ[18], eJL[4]] + 
  2*tensor[xt[2], eJ[3], eJ[24], eJL[2]] - 
  2*tensor[xt[2], eJ[3], eJ[24], eJL[3]] - 
  2*tensor[xt[2], eJ[3], eJ[24], eJL[4]] + 
  2*tensor[xt[2], eJ[3], eJ[24], eJL[5]] + 
  2*tensor[xt[2], eJ[3], eJ[25], eJL[5]] + tensor[xt[2], eJ[3], eJ[30], 
   eJL[1]] - tensor[xt[2], eJ[3], eJ[30], eJL[2]] - 
  tensor[xt[2], eJ[3], eJ[31], eJL[1]] + tensor[xt[2], eJ[3], eJ[31], 
   eJL[2]] + tensor[xt[2], eJ[3], eJ[33], eJL[3]] - 
  tensor[xt[2], eJ[3], eJ[33], eJL[5]] - tensor[xt[2], eJ[3], eJ[34], 
   eJL[3]] + tensor[xt[2], eJ[3], eJ[34], eJL[5]] + 
  2*tensor[xt[2], eJ[3], eJ[35], eJL[4]] + tensor[xt[2], eJ[3], eJL[1], 
   eJL[2]] + tensor[xt[2], eJ[3], eJL[1], eJL[4]] + 
  tensor[xt[2], eJ[3], eJL[1], eJL[5]] + tensor[xt[2], eJ[3], eJL[3], 
   eJL[1]] - 2*tensor[xt[2], eJ[3], eJL[3], eJL[2]] + 
  3*tensor[xt[2], eJ[3], eJL[3], eJL[3]] + tensor[xt[2], eJ[3], eJL[3], 
   eJL[4]] - 4*tensor[xt[2], eJ[3], eJL[3], eJL[5]] + 
  2*tensor[xt[2], eJ[3], eJL[4], eJL[1]] - tensor[xt[2], eJ[3], eJL[4], 
   eJL[2]] + 2*tensor[xt[2], eJ[3], eJL[4], eJL[3]] + 
  tensor[xt[2], eJ[3], eJL[4], eJL[4]] - 
  3*tensor[xt[2], eJ[3], eJL[4], eJL[5]] + 
  2*tensor[xt[2], eJ[3], eJL[5], eJL[1]] + tensor[xt[2], eJ[3], xt[1], 
   eJL[1]] - 2*tensor[xt[2], eJ[3], xt[1], eJL[2]] + 
  2*tensor[xt[2], eJ[3], xt[1], eJL[3]] + tensor[xt[2], eJ[3], xt[1], 
   eJL[4]] - 3*tensor[xt[2], eJ[3], xt[1], eJL[5]] + 
  2*tensor[xt[2], eJ[3], xt[2], eJL[1]] - 
  2*tensor[xt[2], eJ[3], xt[2], eJL[2]] + 
  2*tensor[xt[2], eJ[3], xt[2], eJL[3]] - 
  4*tensor[xt[2], eJ[3], xt[2], eJL[5]] + tensor[xt[2], eJ[3], xt[3], 
   eJL[1]] - tensor[xt[2], eJ[3], xt[3], eJL[2]] + 
  tensor[xt[2], eJ[3], xt[3], eJL[3]] - tensor[xt[2], eJ[3], xt[3], eJL[5]] - 
  3*tensor[xt[2], eJ[3], xt[5], eJL[1]] + 
  4*tensor[xt[2], eJ[3], xt[5], eJL[2]] - 
  5*tensor[xt[2], eJ[3], xt[5], eJL[3]] - tensor[xt[2], eJ[3], xt[5], 
   eJL[4]] + 8*tensor[xt[2], eJ[3], xt[5], eJL[5]] - 
  tensor[xt[2], eJ[8], eJ[3], eJL[2]] + tensor[xt[2], eJ[8], eJ[3], eJL[3]] - 
  tensor[xt[2], eJ[8], eJ[3], eJL[4]] - 
  2*tensor[xt[2], eJ[8], eJ[3], eJL[5]] + 
  2*tensor[xt[2], eJ[8], eJ[8], eJL[1]] + 
  2*tensor[xt[2], eJ[8], eJ[8], eJL[3]] - 
  2*tensor[xt[2], eJ[8], eJ[8], eJL[5]] + tensor[xt[2], eJ[8], eJ[15], 
   eJL[1]] - tensor[xt[2], eJ[8], eJ[15], eJL[2]] + 
  tensor[xt[2], eJ[8], eJ[18], eJL[1]] + tensor[xt[2], eJ[8], eJ[18], 
   eJL[3]] + tensor[xt[2], eJ[8], eJ[18], eJL[4]] - 
  tensor[xt[2], eJ[8], eJ[30], eJL[1]] + tensor[xt[2], eJ[8], eJ[30], 
   eJL[2]] - tensor[xt[2], eJ[8], eJ[31], eJL[1]] + 
  tensor[xt[2], eJ[8], eJ[31], eJL[2]] - tensor[xt[2], eJ[8], eJ[33], 
   eJL[3]] + tensor[xt[2], eJ[8], eJ[33], eJL[5]] - 
  tensor[xt[2], eJ[8], eJ[34], eJL[3]] + tensor[xt[2], eJ[8], eJ[34], 
   eJL[5]] - tensor[xt[2], eJ[8], eJL[1], eJL[2]] - 
  tensor[xt[2], eJ[8], eJL[1], eJL[3]] - tensor[xt[2], eJ[8], eJL[3], 
   eJL[1]] - 2*tensor[xt[2], eJ[8], eJL[3], eJL[2]] + 
  tensor[xt[2], eJ[8], eJL[3], eJL[3]] - 
  2*tensor[xt[2], eJ[8], eJL[3], eJL[5]] - tensor[xt[2], eJ[8], eJL[4], 
   eJL[2]] + tensor[xt[2], eJ[8], eJL[4], eJL[3]] - 
  tensor[xt[2], eJ[8], eJL[4], eJL[4]] - 
  2*tensor[xt[2], eJ[8], eJL[4], eJL[5]] - tensor[xt[2], eJ[8], eJL[5], 
   eJL[4]] - tensor[xt[2], eJ[8], xt[1], eJL[2]] + 
  tensor[xt[2], eJ[8], xt[1], eJL[3]] - tensor[xt[2], eJ[8], xt[1], eJL[5]] - 
  2*tensor[xt[2], eJ[8], xt[2], eJL[2]] + 
  2*tensor[xt[2], eJ[8], xt[2], eJL[3]] - tensor[xt[2], eJ[8], xt[2], 
   eJL[5]] - tensor[xt[2], eJ[8], xt[3], eJL[2]] + 
  tensor[xt[2], eJ[8], xt[3], eJL[3]] - tensor[xt[2], eJ[8], xt[3], eJL[5]] + 
  tensor[xt[2], eJ[8], xt[4], eJL[4]] + tensor[xt[2], eJ[8], xt[4], eJL[5]] + 
  3*tensor[xt[2], eJ[8], xt[5], eJL[2]] - 
  3*tensor[xt[2], eJ[8], xt[5], eJL[3]] + tensor[xt[2], eJ[8], xt[5], 
   eJL[4]] + 4*tensor[xt[2], eJ[8], xt[5], eJL[5]] - 
  3*tensor[xt[2], eJ[14], eJ[3], eJL[1]] - tensor[xt[2], eJ[14], eJ[3], 
   eJL[3]] - tensor[xt[2], eJ[14], eJ[3], eJL[4]] - 
  tensor[xt[2], eJ[14], eJ[12], eJL[4]] + 
  2*tensor[xt[2], eJ[14], eJ[14], eJL[1]] + 
  2*tensor[xt[2], eJ[14], eJ[14], eJL[4]] - tensor[xt[2], eJ[14], eJ[15], 
   eJL[1]] + tensor[xt[2], eJ[14], eJ[15], eJL[2]] - 
  tensor[xt[2], eJ[14], eJ[15], eJL[4]] + tensor[xt[2], eJ[14], eJ[18], 
   eJL[1]] + tensor[xt[2], eJ[14], eJ[18], eJL[3]] + 
  tensor[xt[2], eJ[14], eJ[18], eJL[4]] - tensor[xt[2], eJ[14], eJL[1], 
   eJL[2]] - tensor[xt[2], eJ[14], eJL[1], eJL[4]] - 
  tensor[xt[2], eJ[14], eJL[1], eJL[5]] - tensor[xt[2], eJ[14], eJL[3], 
   eJL[1]] - tensor[xt[2], eJ[14], eJL[3], eJL[3]] - 
  2*tensor[xt[2], eJ[14], eJL[4], eJL[1]] - tensor[xt[2], eJ[14], eJL[4], 
   eJL[2]] - tensor[xt[2], eJ[14], eJL[4], eJL[4]] - 
  tensor[xt[2], eJ[14], eJL[4], eJL[5]] - 
  2*tensor[xt[2], eJ[14], eJL[5], eJL[1]] - tensor[xt[2], eJ[14], eJL[5], 
   eJL[4]] - tensor[xt[2], eJ[14], xt[1], eJL[1]] - 
  2*tensor[xt[2], eJ[14], xt[2], eJL[1]] + tensor[xt[2], eJ[14], xt[2], 
   eJL[5]] - tensor[xt[2], eJ[14], xt[3], eJL[1]] + 
  tensor[xt[2], eJ[14], xt[4], eJL[4]] + tensor[xt[2], eJ[14], xt[4], 
   eJL[5]] + 3*tensor[xt[2], eJ[14], xt[5], eJL[1]] + 
  tensor[xt[2], eJ[14], xt[5], eJL[3]] + tensor[xt[2], eJ[14], xt[5], 
   eJL[4]] + 2*tensor[xt[2], eJ[24], eJ[3], eJL[2]] - 
  2*tensor[xt[2], eJ[24], eJ[3], eJL[3]] + 
  4*tensor[xt[2], eJ[24], eJ[3], eJL[5]] + tensor[xt[2], eJ[24], eJ[12], 
   eJL[4]] + tensor[xt[2], eJ[24], eJ[15], eJL[4]] - 
  2*tensor[xt[2], eJ[24], eJ[24], eJL[2]] + 
  2*tensor[xt[2], eJ[24], eJ[24], eJL[3]] + 
  2*tensor[xt[2], eJ[24], eJ[24], eJL[4]] - 
  2*tensor[xt[2], eJ[24], eJ[24], eJL[5]] - 
  2*tensor[xt[2], eJ[24], eJ[25], eJL[5]] - tensor[xt[2], eJ[24], eJ[30], 
   eJL[1]] + tensor[xt[2], eJ[24], eJ[30], eJL[2]] + 
  tensor[xt[2], eJ[24], eJ[31], eJL[1]] - tensor[xt[2], eJ[24], eJ[31], 
   eJL[2]] - tensor[xt[2], eJ[24], eJ[33], eJL[3]] + 
  tensor[xt[2], eJ[24], eJ[33], eJL[5]] + tensor[xt[2], eJ[24], eJ[34], 
   eJL[3]] - tensor[xt[2], eJ[24], eJ[34], eJL[5]] - 
  2*tensor[xt[2], eJ[24], eJ[35], eJL[4]] + 
  2*tensor[xt[2], eJ[24], eJL[3], eJL[2]] - 
  2*tensor[xt[2], eJ[24], eJL[3], eJL[3]] - tensor[xt[2], eJ[24], eJL[3], 
   eJL[4]] + 4*tensor[xt[2], eJ[24], eJL[3], eJL[5]] + 
  2*tensor[xt[2], eJ[24], eJL[4], eJL[2]] - 
  2*tensor[xt[2], eJ[24], eJL[4], eJL[3]] + 
  4*tensor[xt[2], eJ[24], eJL[4], eJL[5]] + tensor[xt[2], eJ[24], eJL[5], 
   eJL[4]] + 2*tensor[xt[2], eJ[24], xt[1], eJL[2]] - 
  2*tensor[xt[2], eJ[24], xt[1], eJL[3]] - tensor[xt[2], eJ[24], xt[1], 
   eJL[4]] + 3*tensor[xt[2], eJ[24], xt[1], eJL[5]] + 
  2*tensor[xt[2], eJ[24], xt[2], eJL[2]] - 
  2*tensor[xt[2], eJ[24], xt[2], eJL[3]] + 
  3*tensor[xt[2], eJ[24], xt[2], eJL[5]] + tensor[xt[2], eJ[24], xt[3], 
   eJL[2]] - tensor[xt[2], eJ[24], xt[3], eJL[3]] + 
  tensor[xt[2], eJ[24], xt[3], eJL[5]] - tensor[xt[2], eJ[24], xt[4], 
   eJL[4]] - tensor[xt[2], eJ[24], xt[4], eJL[5]] - 
  4*tensor[xt[2], eJ[24], xt[5], eJL[2]] + 
  4*tensor[xt[2], eJ[24], xt[5], eJL[3]] - 
  8*tensor[xt[2], eJ[24], xt[5], eJL[5]] + 
  2*tensor[xt[2], eJL[1], eJ[3], eJL[1]] - tensor[xt[2], eJL[1], eJ[3], 
   eJL[2]] + tensor[xt[2], eJL[1], eJ[3], eJL[3]] + 
  tensor[xt[2], eJL[1], eJ[3], eJL[4]] - tensor[xt[2], eJL[1], eJ[18], 
   eJL[1]] - tensor[xt[2], eJL[1], eJ[18], eJL[3]] - 
  tensor[xt[2], eJL[1], eJ[18], eJL[4]] - tensor[xt[2], eJL[1], eJL[1], 
   eJL[1]] + tensor[xt[2], eJL[1], eJL[1], eJL[5]] + 
  tensor[xt[2], eJL[1], eJL[3], eJL[1]] + tensor[xt[2], eJL[1], eJL[3], 
   eJL[3]] + tensor[xt[2], eJL[1], eJL[4], eJL[1]] + 
  tensor[xt[2], eJL[1], eJL[4], eJL[4]] + tensor[xt[2], eJL[1], eJL[4], 
   eJL[5]] + 2*tensor[xt[2], eJL[1], eJL[5], eJL[1]] + 
  tensor[xt[2], eJL[1], eJL[5], eJL[4]] + tensor[xt[2], eJL[1], xt[1], 
   eJL[1]] + 2*tensor[xt[2], eJL[1], xt[2], eJL[1]] - 
  tensor[xt[2], eJL[1], xt[2], eJL[5]] + tensor[xt[2], eJL[1], xt[3], 
   eJL[1]] - tensor[xt[2], eJL[1], xt[4], eJL[4]] - 
  tensor[xt[2], eJL[1], xt[4], eJL[5]] - 
  3*tensor[xt[2], eJL[1], xt[5], eJL[1]] - tensor[xt[2], eJL[1], xt[5], 
   eJL[3]] - tensor[xt[2], eJL[1], xt[5], eJL[4]] - 
  tensor[xt[2], eJL[3], eJ[3], eJL[2]] + tensor[xt[2], eJL[3], eJ[3], 
   eJL[3]] + tensor[xt[2], eJL[3], eJ[3], eJL[4]] - 
  2*tensor[xt[2], eJL[3], eJ[3], eJL[5]] - 
  2*tensor[xt[2], eJL[3], eJ[8], eJL[1]] - 
  2*tensor[xt[2], eJL[3], eJ[8], eJL[3]] + 
  2*tensor[xt[2], eJL[3], eJ[8], eJL[5]] - tensor[xt[2], eJL[3], eJ[12], 
   eJL[4]] - tensor[xt[2], eJL[3], eJ[15], eJL[1]] + 
  tensor[xt[2], eJL[3], eJ[15], eJL[2]] - tensor[xt[2], eJL[3], eJ[15], 
   eJL[4]] - tensor[xt[2], eJL[3], eJ[18], eJL[1]] - 
  tensor[xt[2], eJL[3], eJ[18], eJL[3]] - tensor[xt[2], eJL[3], eJ[18], 
   eJL[4]] + 2*tensor[xt[2], eJL[3], eJ[24], eJL[2]] - 
  2*tensor[xt[2], eJL[3], eJ[24], eJL[3]] - 
  2*tensor[xt[2], eJL[3], eJ[24], eJL[4]] + 
  2*tensor[xt[2], eJL[3], eJ[24], eJL[5]] + 
  2*tensor[xt[2], eJL[3], eJ[25], eJL[5]] + 
  2*tensor[xt[2], eJL[3], eJ[30], eJL[1]] - 
  2*tensor[xt[2], eJL[3], eJ[30], eJL[2]] + 
  2*tensor[xt[2], eJL[3], eJ[33], eJL[3]] - 
  2*tensor[xt[2], eJL[3], eJ[33], eJL[5]] + 
  2*tensor[xt[2], eJL[3], eJ[35], eJL[4]] + tensor[xt[2], eJL[3], eJL[1], 
   eJL[2]] + tensor[xt[2], eJL[3], eJL[1], eJL[3]] + 
  tensor[xt[2], eJL[3], eJL[3], eJL[1]] + tensor[xt[2], eJL[3], eJL[3], 
   eJL[3]] + tensor[xt[2], eJL[3], eJL[3], eJL[4]] - 
  2*tensor[xt[2], eJL[3], eJL[3], eJL[5]] - tensor[xt[2], eJL[3], eJL[4], 
   eJL[2]] + tensor[xt[2], eJL[3], eJL[4], eJL[3]] + 
  tensor[xt[2], eJL[3], eJL[4], eJL[4]] - 
  2*tensor[xt[2], eJL[3], eJL[4], eJL[5]] - tensor[xt[2], eJL[3], xt[1], 
   eJL[2]] + tensor[xt[2], eJL[3], xt[1], eJL[3]] + 
  tensor[xt[2], eJL[3], xt[1], eJL[4]] - 
  2*tensor[xt[2], eJL[3], xt[1], eJL[5]] - 
  2*tensor[xt[2], eJL[3], xt[2], eJL[5]] + tensor[xt[2], eJL[3], xt[5], 
   eJL[2]] - tensor[xt[2], eJL[3], xt[5], eJL[3]] - 
  tensor[xt[2], eJL[3], xt[5], eJL[4]] + 
  4*tensor[xt[2], eJL[3], xt[5], eJL[5]] + 
  3*tensor[xt[2], eJL[4], eJ[3], eJL[1]] - 
  2*tensor[xt[2], eJL[4], eJ[3], eJL[2]] + 
  3*tensor[xt[2], eJL[4], eJ[3], eJL[3]] + tensor[xt[2], eJL[4], eJ[3], 
   eJL[4]] - 4*tensor[xt[2], eJL[4], eJ[3], eJL[5]] - 
  2*tensor[xt[2], eJL[4], eJ[14], eJL[1]] - 
  2*tensor[xt[2], eJL[4], eJ[14], eJL[4]] + tensor[xt[2], eJL[4], eJ[15], 
   eJL[1]] - tensor[xt[2], eJL[4], eJ[15], eJL[2]] - 
  tensor[xt[2], eJL[4], eJ[18], eJL[1]] - tensor[xt[2], eJL[4], eJ[18], 
   eJL[3]] - tensor[xt[2], eJL[4], eJ[18], eJL[4]] + 
  2*tensor[xt[2], eJL[4], eJ[24], eJL[2]] - 
  2*tensor[xt[2], eJL[4], eJ[24], eJL[3]] - 
  2*tensor[xt[2], eJL[4], eJ[24], eJL[4]] + 
  2*tensor[xt[2], eJL[4], eJ[24], eJL[5]] + 
  2*tensor[xt[2], eJL[4], eJ[25], eJL[5]] + tensor[xt[2], eJL[4], eJ[30], 
   eJL[1]] - tensor[xt[2], eJL[4], eJ[30], eJL[2]] - 
  tensor[xt[2], eJL[4], eJ[31], eJL[1]] + tensor[xt[2], eJL[4], eJ[31], 
   eJL[2]] + tensor[xt[2], eJL[4], eJ[33], eJL[3]] - 
  tensor[xt[2], eJL[4], eJ[33], eJL[5]] - tensor[xt[2], eJL[4], eJ[34], 
   eJL[3]] + tensor[xt[2], eJL[4], eJ[34], eJL[5]] + 
  2*tensor[xt[2], eJL[4], eJ[35], eJL[4]] + tensor[xt[2], eJL[4], eJL[1], 
   eJL[2]] + tensor[xt[2], eJL[4], eJL[1], eJL[4]] + 
  tensor[xt[2], eJL[4], eJL[1], eJL[5]] + tensor[xt[2], eJL[4], eJL[3], 
   eJL[1]] - 2*tensor[xt[2], eJL[4], eJL[3], eJL[2]] + 
  3*tensor[xt[2], eJL[4], eJL[3], eJL[3]] + tensor[xt[2], eJL[4], eJL[3], 
   eJL[4]] - 4*tensor[xt[2], eJL[4], eJL[3], eJL[5]] + 
  2*tensor[xt[2], eJL[4], eJL[4], eJL[1]] - tensor[xt[2], eJL[4], eJL[4], 
   eJL[2]] + 2*tensor[xt[2], eJL[4], eJL[4], eJL[3]] + 
  tensor[xt[2], eJL[4], eJL[4], eJL[4]] - 
  3*tensor[xt[2], eJL[4], eJL[4], eJL[5]] + 
  2*tensor[xt[2], eJL[4], eJL[5], eJL[1]] + tensor[xt[2], eJL[4], xt[1], 
   eJL[1]] - 2*tensor[xt[2], eJL[4], xt[1], eJL[2]] + 
  2*tensor[xt[2], eJL[4], xt[1], eJL[3]] + tensor[xt[2], eJL[4], xt[1], 
   eJL[4]] - 3*tensor[xt[2], eJL[4], xt[1], eJL[5]] + 
  2*tensor[xt[2], eJL[4], xt[2], eJL[1]] - 
  2*tensor[xt[2], eJL[4], xt[2], eJL[2]] + 
  2*tensor[xt[2], eJL[4], xt[2], eJL[3]] - 
  4*tensor[xt[2], eJL[4], xt[2], eJL[5]] + tensor[xt[2], eJL[4], xt[3], 
   eJL[1]] - tensor[xt[2], eJL[4], xt[3], eJL[2]] + 
  tensor[xt[2], eJL[4], xt[3], eJL[3]] - tensor[xt[2], eJL[4], xt[3], 
   eJL[5]] - 3*tensor[xt[2], eJL[4], xt[5], eJL[1]] + 
  4*tensor[xt[2], eJL[4], xt[5], eJL[2]] - 
  5*tensor[xt[2], eJL[4], xt[5], eJL[3]] - tensor[xt[2], eJL[4], xt[5], 
   eJL[4]] + 8*tensor[xt[2], eJL[4], xt[5], eJL[5]] + 
  tensor[xt[2], eJL[5], eJ[3], eJL[1]] + tensor[xt[2], eJL[5], eJ[3], 
   eJL[2]] + tensor[xt[2], eJL[5], eJ[12], eJL[4]] - 
  2*tensor[xt[2], eJL[5], eJ[14], eJL[1]] - 
  2*tensor[xt[2], eJL[5], eJ[14], eJL[4]] + tensor[xt[2], eJL[5], eJ[15], 
   eJL[1]] - tensor[xt[2], eJL[5], eJ[15], eJL[2]] + 
  tensor[xt[2], eJL[5], eJ[15], eJL[4]] + tensor[xt[2], eJL[5], eJL[1], 
   eJL[1]] + tensor[xt[2], eJL[5], eJL[1], eJL[2]] + 
  tensor[xt[2], eJL[5], eJL[1], eJL[4]] + tensor[xt[2], eJL[5], eJL[4], 
   eJL[1]] + tensor[xt[2], eJL[5], eJL[4], eJL[2]] + 
  2*tensor[xt[2], xt[1], eJ[3], eJL[1]] - tensor[xt[2], xt[1], eJ[3], 
   eJL[2]] + tensor[xt[2], xt[1], eJ[3], eJL[3]] - 
  3*tensor[xt[2], xt[1], eJ[3], eJL[5]] - tensor[xt[2], xt[1], eJ[8], 
   eJL[1]] - tensor[xt[2], xt[1], eJ[8], eJL[3]] + 
  tensor[xt[2], xt[1], eJ[8], eJL[5]] - tensor[xt[2], xt[1], eJ[9], eJL[2]] + 
  tensor[xt[2], xt[1], eJ[9], eJL[3]] - tensor[xt[2], xt[1], eJ[9], eJL[5]] - 
  tensor[xt[2], xt[1], eJ[12], eJL[4]] - tensor[xt[2], xt[1], eJ[13], 
   eJL[2]] + tensor[xt[2], xt[1], eJ[13], eJL[4]] - 
  tensor[xt[2], xt[1], eJ[14], eJL[1]] - tensor[xt[2], xt[1], eJ[14], 
   eJL[4]] - tensor[xt[2], xt[1], eJ[15], eJL[4]] + 
  2*tensor[xt[2], xt[1], eJ[24], eJL[2]] - 
  2*tensor[xt[2], xt[1], eJ[24], eJL[3]] - 
  2*tensor[xt[2], xt[1], eJ[24], eJL[4]] + 
  2*tensor[xt[2], xt[1], eJ[24], eJL[5]] + 
  2*tensor[xt[2], xt[1], eJ[25], eJL[5]] + tensor[xt[2], xt[1], eJ[30], 
   eJL[1]] - tensor[xt[2], xt[1], eJ[30], eJL[2]] - 
  tensor[xt[2], xt[1], eJ[31], eJL[1]] + tensor[xt[2], xt[1], eJ[31], 
   eJL[2]] + tensor[xt[2], xt[1], eJ[33], eJL[3]] - 
  tensor[xt[2], xt[1], eJ[33], eJL[5]] - tensor[xt[2], xt[1], eJ[34], 
   eJL[3]] + tensor[xt[2], xt[1], eJ[34], eJL[5]] + 
  2*tensor[xt[2], xt[1], eJ[35], eJL[4]] + tensor[xt[2], xt[1], eJL[1], 
   eJL[2]] + tensor[xt[2], xt[1], eJL[2], eJL[1]] + 
  tensor[xt[2], xt[1], eJL[3], eJL[1]] - tensor[xt[2], xt[1], eJL[3], 
   eJL[2]] + 2*tensor[xt[2], xt[1], eJL[3], eJL[3]] - 
  4*tensor[xt[2], xt[1], eJL[3], eJL[5]] + tensor[xt[2], xt[1], eJL[4], 
   eJL[1]] - tensor[xt[2], xt[1], eJL[4], eJL[2]] + 
  tensor[xt[2], xt[1], eJL[4], eJL[3]] - 
  3*tensor[xt[2], xt[1], eJL[4], eJL[5]] + tensor[xt[2], xt[1], eJL[5], 
   eJL[1]] - tensor[xt[2], xt[1], eJL[5], eJL[2]] + 
  tensor[xt[2], xt[1], xt[1], eJL[1]] - tensor[xt[2], xt[1], xt[1], eJL[2]] + 
  tensor[xt[2], xt[1], xt[1], eJL[3]] - 
  3*tensor[xt[2], xt[1], xt[1], eJL[5]] + 
  2*tensor[xt[2], xt[1], xt[2], eJL[1]] - 
  2*tensor[xt[2], xt[1], xt[2], eJL[2]] + 
  2*tensor[xt[2], xt[1], xt[2], eJL[3]] - 
  4*tensor[xt[2], xt[1], xt[2], eJL[5]] + tensor[xt[2], xt[1], xt[3], 
   eJL[1]] - tensor[xt[2], xt[1], xt[3], eJL[2]] + 
  tensor[xt[2], xt[1], xt[3], eJL[3]] - tensor[xt[2], xt[1], xt[3], eJL[5]] - 
  3*tensor[xt[2], xt[1], xt[5], eJL[1]] + 
  3*tensor[xt[2], xt[1], xt[5], eJL[2]] - 
  4*tensor[xt[2], xt[1], xt[5], eJL[3]] + 
  8*tensor[xt[2], xt[1], xt[5], eJL[5]] - 
  2*tensor[xt[2], xt[2], eJ[3], eJL[5]] - 
  2*tensor[xt[2], xt[2], eJ[8], eJL[1]] - 
  2*tensor[xt[2], xt[2], eJ[8], eJL[3]] + 
  2*tensor[xt[2], xt[2], eJ[8], eJL[5]] - 
  2*tensor[xt[2], xt[2], eJ[14], eJL[1]] - 
  2*tensor[xt[2], xt[2], eJ[14], eJL[4]] + 
  2*tensor[xt[2], xt[2], eJ[24], eJL[2]] - 
  2*tensor[xt[2], xt[2], eJ[24], eJL[3]] - 
  2*tensor[xt[2], xt[2], eJ[24], eJL[4]] + 
  2*tensor[xt[2], xt[2], eJ[24], eJL[5]] + 
  2*tensor[xt[2], xt[2], eJ[25], eJL[5]] + 
  2*tensor[xt[2], xt[2], eJ[30], eJL[1]] - 
  2*tensor[xt[2], xt[2], eJ[30], eJL[2]] + 
  2*tensor[xt[2], xt[2], eJ[33], eJL[3]] - 
  2*tensor[xt[2], xt[2], eJ[33], eJL[5]] + 
  2*tensor[xt[2], xt[2], eJ[35], eJL[4]] + 
  2*tensor[xt[2], xt[2], eJL[1], eJL[2]] - 
  2*tensor[xt[2], xt[2], eJL[3], eJL[5]] - 
  2*tensor[xt[2], xt[2], eJL[4], eJL[5]] - 
  2*tensor[xt[2], xt[2], xt[1], eJL[5]] - 
  2*tensor[xt[2], xt[2], xt[2], eJL[5]] + 
  4*tensor[xt[2], xt[2], xt[5], eJL[5]] - tensor[xt[2], xt[3], eJ[3], 
   eJL[5]] - tensor[xt[2], xt[3], eJ[8], eJL[1]] - 
  tensor[xt[2], xt[3], eJ[8], eJL[3]] + tensor[xt[2], xt[3], eJ[8], eJL[5]] - 
  tensor[xt[2], xt[3], eJ[14], eJL[1]] - tensor[xt[2], xt[3], eJ[14], 
   eJL[4]] + tensor[xt[2], xt[3], eJ[24], eJL[2]] - 
  tensor[xt[2], xt[3], eJ[24], eJL[3]] - tensor[xt[2], xt[3], eJ[24], 
   eJL[4]] + tensor[xt[2], xt[3], eJ[24], eJL[5]] + 
  tensor[xt[2], xt[3], eJ[25], eJL[5]] + tensor[xt[2], xt[3], eJ[30], 
   eJL[1]] - tensor[xt[2], xt[3], eJ[30], eJL[2]] + 
  tensor[xt[2], xt[3], eJ[33], eJL[3]] - tensor[xt[2], xt[3], eJ[33], 
   eJL[5]] + tensor[xt[2], xt[3], eJ[35], eJL[4]] + 
  tensor[xt[2], xt[3], eJL[1], eJL[2]] - tensor[xt[2], xt[3], eJL[3], 
   eJL[5]] - tensor[xt[2], xt[3], eJL[4], eJL[5]] - 
  tensor[xt[2], xt[3], xt[1], eJL[5]] - tensor[xt[2], xt[3], xt[2], eJL[5]] + 
  2*tensor[xt[2], xt[3], xt[5], eJL[5]] - tensor[xt[2], xt[4], eJ[3], 
   eJL[1]] + tensor[xt[2], xt[4], eJ[3], eJL[2]] - 
  2*tensor[xt[2], xt[4], eJ[3], eJL[3]] - tensor[xt[2], xt[4], eJ[3], 
   eJL[4]] + tensor[xt[2], xt[4], eJ[3], eJL[5]] - 
  tensor[xt[2], xt[4], eJ[8], eJL[1]] - tensor[xt[2], xt[4], eJ[8], eJL[3]] + 
  tensor[xt[2], xt[4], eJ[8], eJL[5]] - tensor[xt[2], xt[4], eJ[9], eJL[2]] + 
  tensor[xt[2], xt[4], eJ[9], eJL[3]] - tensor[xt[2], xt[4], eJ[9], eJL[5]] + 
  tensor[xt[2], xt[4], eJ[18], eJL[1]] + tensor[xt[2], xt[4], eJ[18], 
   eJL[3]] + tensor[xt[2], xt[4], eJ[18], eJL[4]] - 
  tensor[xt[2], xt[4], eJL[1], eJL[4]] - tensor[xt[2], xt[4], eJL[1], 
   eJL[5]] + tensor[xt[2], xt[4], eJL[3], eJL[2]] - 
  tensor[xt[2], xt[4], eJL[3], eJL[3]] - tensor[xt[2], xt[4], eJL[3], 
   eJL[4]] - tensor[xt[2], xt[4], eJL[4], eJL[1]] - 
  tensor[xt[2], xt[4], eJL[4], eJL[3]] - tensor[xt[2], xt[4], eJL[4], 
   eJL[4]] - tensor[xt[2], xt[4], eJL[5], eJL[1]] - 
  tensor[xt[2], xt[4], eJL[5], eJL[2]] + tensor[xt[2], xt[4], xt[1], 
   eJL[2]] - tensor[xt[2], xt[4], xt[1], eJL[3]] - 
  tensor[xt[2], xt[4], xt[1], eJL[4]] - tensor[xt[2], xt[4], xt[5], eJL[2]] + 
  tensor[xt[2], xt[4], xt[5], eJL[3]] + tensor[xt[2], xt[4], xt[5], eJL[4]] - 
  3*tensor[xt[2], xt[5], eJ[3], eJL[1]] + 
  3*tensor[xt[2], xt[5], eJ[3], eJL[2]] - 
  4*tensor[xt[2], xt[5], eJ[3], eJL[3]] - 
  2*tensor[xt[2], xt[5], eJ[3], eJL[4]] + 
  6*tensor[xt[2], xt[5], eJ[3], eJL[5]] + 
  2*tensor[xt[2], xt[5], eJ[8], eJL[1]] + 
  2*tensor[xt[2], xt[5], eJ[8], eJL[3]] - 
  2*tensor[xt[2], xt[5], eJ[8], eJL[5]] + tensor[xt[2], xt[5], eJ[12], 
   eJL[4]] + 2*tensor[xt[2], xt[5], eJ[14], eJL[1]] + 
  2*tensor[xt[2], xt[5], eJ[14], eJL[4]] + tensor[xt[2], xt[5], eJ[15], 
   eJL[4]] + 2*tensor[xt[2], xt[5], eJ[18], eJL[1]] + 
  2*tensor[xt[2], xt[5], eJ[18], eJL[3]] + 
  2*tensor[xt[2], xt[5], eJ[18], eJL[4]] - 
  4*tensor[xt[2], xt[5], eJ[24], eJL[2]] + 
  4*tensor[xt[2], xt[5], eJ[24], eJL[3]] + 
  4*tensor[xt[2], xt[5], eJ[24], eJL[4]] - 
  4*tensor[xt[2], xt[5], eJ[24], eJL[5]] - 
  4*tensor[xt[2], xt[5], eJ[25], eJL[5]] - 
  3*tensor[xt[2], xt[5], eJ[30], eJL[1]] + 
  3*tensor[xt[2], xt[5], eJ[30], eJL[2]] + tensor[xt[2], xt[5], eJ[31], 
   eJL[1]] - tensor[xt[2], xt[5], eJ[31], eJL[2]] - 
  3*tensor[xt[2], xt[5], eJ[33], eJL[3]] + 
  3*tensor[xt[2], xt[5], eJ[33], eJL[5]] + tensor[xt[2], xt[5], eJ[34], 
   eJL[3]] - tensor[xt[2], xt[5], eJ[34], eJL[5]] - 
  4*tensor[xt[2], xt[5], eJ[35], eJL[4]] - 
  3*tensor[xt[2], xt[5], eJL[1], eJL[2]] - tensor[xt[2], xt[5], eJL[1], 
   eJL[3]] - tensor[xt[2], xt[5], eJL[1], eJL[4]] - 
  tensor[xt[2], xt[5], eJL[1], eJL[5]] - tensor[xt[2], xt[5], eJL[2], 
   eJL[1]] - 2*tensor[xt[2], xt[5], eJL[3], eJL[1]] + 
  2*tensor[xt[2], xt[5], eJL[3], eJL[2]] - 
  4*tensor[xt[2], xt[5], eJL[3], eJL[3]] - 
  2*tensor[xt[2], xt[5], eJL[3], eJL[4]] + 
  6*tensor[xt[2], xt[5], eJL[3], eJL[5]] - 
  2*tensor[xt[2], xt[5], eJL[4], eJL[1]] + 
  2*tensor[xt[2], xt[5], eJL[4], eJL[2]] - 
  3*tensor[xt[2], xt[5], eJL[4], eJL[3]] - 
  2*tensor[xt[2], xt[5], eJL[4], eJL[4]] + 
  5*tensor[xt[2], xt[5], eJL[4], eJL[5]] - 
  2*tensor[xt[2], xt[5], eJL[5], eJL[1]] - tensor[xt[2], xt[5], xt[1], 
   eJL[1]] + 3*tensor[xt[2], xt[5], xt[1], eJL[2]] - 
  3*tensor[xt[2], xt[5], xt[1], eJL[3]] - 
  2*tensor[xt[2], xt[5], xt[1], eJL[4]] + 
  5*tensor[xt[2], xt[5], xt[1], eJL[5]] - 
  2*tensor[xt[2], xt[5], xt[2], eJL[1]] + 
  2*tensor[xt[2], xt[5], xt[2], eJL[2]] - 
  2*tensor[xt[2], xt[5], xt[2], eJL[3]] + 
  6*tensor[xt[2], xt[5], xt[2], eJL[5]] - tensor[xt[2], xt[5], xt[3], 
   eJL[1]] + tensor[xt[2], xt[5], xt[3], eJL[2]] - 
  tensor[xt[2], xt[5], xt[3], eJL[3]] + tensor[xt[2], xt[5], xt[3], eJL[5]] + 
  3*tensor[xt[2], xt[5], xt[5], eJL[1]] - 
  5*tensor[xt[2], xt[5], xt[5], eJL[2]] + 
  6*tensor[xt[2], xt[5], xt[5], eJL[3]] + 
  2*tensor[xt[2], xt[5], xt[5], eJL[4]] - 
  12*tensor[xt[2], xt[5], xt[5], eJL[5]] + 
  2*tensor[xt[3], eJ[3], eJ[3], eJL[2]] - 
  2*tensor[xt[3], eJ[3], eJ[3], eJL[3]] + 
  4*tensor[xt[3], eJ[3], eJ[3], eJL[5]] + tensor[xt[3], eJ[3], eJ[12], 
   eJL[4]] + tensor[xt[3], eJ[3], eJ[15], eJL[4]] - 
  2*tensor[xt[3], eJ[3], eJ[24], eJL[2]] + 
  2*tensor[xt[3], eJ[3], eJ[24], eJL[3]] + 
  2*tensor[xt[3], eJ[3], eJ[24], eJL[4]] - 
  2*tensor[xt[3], eJ[3], eJ[24], eJL[5]] - 
  2*tensor[xt[3], eJ[3], eJ[25], eJL[5]] - tensor[xt[3], eJ[3], eJ[30], 
   eJL[1]] + tensor[xt[3], eJ[3], eJ[30], eJL[2]] + 
  tensor[xt[3], eJ[3], eJ[31], eJL[1]] - tensor[xt[3], eJ[3], eJ[31], 
   eJL[2]] - tensor[xt[3], eJ[3], eJ[33], eJL[3]] + 
  tensor[xt[3], eJ[3], eJ[33], eJL[5]] + tensor[xt[3], eJ[3], eJ[34], 
   eJL[3]] - tensor[xt[3], eJ[3], eJ[34], eJL[5]] - 
  2*tensor[xt[3], eJ[3], eJ[35], eJL[4]] + 
  2*tensor[xt[3], eJ[3], eJL[3], eJL[2]] - 
  2*tensor[xt[3], eJ[3], eJL[3], eJL[3]] - tensor[xt[3], eJ[3], eJL[3], 
   eJL[4]] + 4*tensor[xt[3], eJ[3], eJL[3], eJL[5]] + 
  2*tensor[xt[3], eJ[3], eJL[4], eJL[2]] - 
  2*tensor[xt[3], eJ[3], eJL[4], eJL[3]] + 
  4*tensor[xt[3], eJ[3], eJL[4], eJL[5]] + tensor[xt[3], eJ[3], eJL[5], 
   eJL[4]] + 2*tensor[xt[3], eJ[3], xt[1], eJL[2]] - 
  2*tensor[xt[3], eJ[3], xt[1], eJL[3]] - tensor[xt[3], eJ[3], xt[1], 
   eJL[4]] + 3*tensor[xt[3], eJ[3], xt[1], eJL[5]] + 
  2*tensor[xt[3], eJ[3], xt[2], eJL[2]] - 
  2*tensor[xt[3], eJ[3], xt[2], eJL[3]] + 
  3*tensor[xt[3], eJ[3], xt[2], eJL[5]] + tensor[xt[3], eJ[3], xt[3], 
   eJL[2]] - tensor[xt[3], eJ[3], xt[3], eJL[3]] + 
  tensor[xt[3], eJ[3], xt[3], eJL[5]] - tensor[xt[3], eJ[3], xt[4], eJL[4]] - 
  tensor[xt[3], eJ[3], xt[4], eJL[5]] - 
  4*tensor[xt[3], eJ[3], xt[5], eJL[2]] + 
  4*tensor[xt[3], eJ[3], xt[5], eJL[3]] - 
  8*tensor[xt[3], eJ[3], xt[5], eJL[5]] - 
  2*tensor[xt[3], eJ[25], eJ[3], eJL[2]] + 
  2*tensor[xt[3], eJ[25], eJ[3], eJL[3]] - 
  4*tensor[xt[3], eJ[25], eJ[3], eJL[5]] - tensor[xt[3], eJ[25], eJ[12], 
   eJL[4]] - tensor[xt[3], eJ[25], eJ[15], eJL[4]] + 
  2*tensor[xt[3], eJ[25], eJ[24], eJL[2]] - 
  2*tensor[xt[3], eJ[25], eJ[24], eJL[3]] - 
  2*tensor[xt[3], eJ[25], eJ[24], eJL[4]] + 
  2*tensor[xt[3], eJ[25], eJ[24], eJL[5]] + 
  2*tensor[xt[3], eJ[25], eJ[25], eJL[5]] + tensor[xt[3], eJ[25], eJ[30], 
   eJL[1]] - tensor[xt[3], eJ[25], eJ[30], eJL[2]] - 
  tensor[xt[3], eJ[25], eJ[31], eJL[1]] + tensor[xt[3], eJ[25], eJ[31], 
   eJL[2]] + tensor[xt[3], eJ[25], eJ[33], eJL[3]] - 
  tensor[xt[3], eJ[25], eJ[33], eJL[5]] - tensor[xt[3], eJ[25], eJ[34], 
   eJL[3]] + tensor[xt[3], eJ[25], eJ[34], eJL[5]] + 
  2*tensor[xt[3], eJ[25], eJ[35], eJL[4]] - 
  2*tensor[xt[3], eJ[25], eJL[3], eJL[2]] + 
  2*tensor[xt[3], eJ[25], eJL[3], eJL[3]] + tensor[xt[3], eJ[25], eJL[3], 
   eJL[4]] - 4*tensor[xt[3], eJ[25], eJL[3], eJL[5]] - 
  2*tensor[xt[3], eJ[25], eJL[4], eJL[2]] + 
  2*tensor[xt[3], eJ[25], eJL[4], eJL[3]] - 
  4*tensor[xt[3], eJ[25], eJL[4], eJL[5]] - tensor[xt[3], eJ[25], eJL[5], 
   eJL[4]] - 2*tensor[xt[3], eJ[25], xt[1], eJL[2]] + 
  2*tensor[xt[3], eJ[25], xt[1], eJL[3]] + tensor[xt[3], eJ[25], xt[1], 
   eJL[4]] - 3*tensor[xt[3], eJ[25], xt[1], eJL[5]] - 
  2*tensor[xt[3], eJ[25], xt[2], eJL[2]] + 
  2*tensor[xt[3], eJ[25], xt[2], eJL[3]] - 
  3*tensor[xt[3], eJ[25], xt[2], eJL[5]] - tensor[xt[3], eJ[25], xt[3], 
   eJL[2]] + tensor[xt[3], eJ[25], xt[3], eJL[3]] - 
  tensor[xt[3], eJ[25], xt[3], eJL[5]] + tensor[xt[3], eJ[25], xt[4], 
   eJL[4]] + tensor[xt[3], eJ[25], xt[4], eJL[5]] + 
  4*tensor[xt[3], eJ[25], xt[5], eJL[2]] - 
  4*tensor[xt[3], eJ[25], xt[5], eJL[3]] + 
  8*tensor[xt[3], eJ[25], xt[5], eJL[5]] + 
  2*tensor[xt[3], eJL[3], eJ[3], eJL[2]] - 
  2*tensor[xt[3], eJL[3], eJ[3], eJL[3]] + 
  4*tensor[xt[3], eJL[3], eJ[3], eJL[5]] + tensor[xt[3], eJL[3], eJ[12], 
   eJL[4]] + tensor[xt[3], eJL[3], eJ[15], eJL[4]] - 
  2*tensor[xt[3], eJL[3], eJ[24], eJL[2]] + 
  2*tensor[xt[3], eJL[3], eJ[24], eJL[3]] + 
  2*tensor[xt[3], eJL[3], eJ[24], eJL[4]] - 
  2*tensor[xt[3], eJL[3], eJ[24], eJL[5]] - 
  2*tensor[xt[3], eJL[3], eJ[25], eJL[5]] - tensor[xt[3], eJL[3], eJ[30], 
   eJL[1]] + tensor[xt[3], eJL[3], eJ[30], eJL[2]] + 
  tensor[xt[3], eJL[3], eJ[31], eJL[1]] - tensor[xt[3], eJL[3], eJ[31], 
   eJL[2]] - tensor[xt[3], eJL[3], eJ[33], eJL[3]] + 
  tensor[xt[3], eJL[3], eJ[33], eJL[5]] + tensor[xt[3], eJL[3], eJ[34], 
   eJL[3]] - tensor[xt[3], eJL[3], eJ[34], eJL[5]] - 
  2*tensor[xt[3], eJL[3], eJ[35], eJL[4]] + 
  2*tensor[xt[3], eJL[3], eJL[3], eJL[2]] - 
  2*tensor[xt[3], eJL[3], eJL[3], eJL[3]] - tensor[xt[3], eJL[3], eJL[3], 
   eJL[4]] + 4*tensor[xt[3], eJL[3], eJL[3], eJL[5]] + 
  2*tensor[xt[3], eJL[3], eJL[4], eJL[2]] - 
  2*tensor[xt[3], eJL[3], eJL[4], eJL[3]] + 
  4*tensor[xt[3], eJL[3], eJL[4], eJL[5]] + tensor[xt[3], eJL[3], eJL[5], 
   eJL[4]] + 2*tensor[xt[3], eJL[3], xt[1], eJL[2]] - 
  2*tensor[xt[3], eJL[3], xt[1], eJL[3]] - tensor[xt[3], eJL[3], xt[1], 
   eJL[4]] + 3*tensor[xt[3], eJL[3], xt[1], eJL[5]] + 
  2*tensor[xt[3], eJL[3], xt[2], eJL[2]] - 
  2*tensor[xt[3], eJL[3], xt[2], eJL[3]] + 
  3*tensor[xt[3], eJL[3], xt[2], eJL[5]] + tensor[xt[3], eJL[3], xt[3], 
   eJL[2]] - tensor[xt[3], eJL[3], xt[3], eJL[3]] + 
  tensor[xt[3], eJL[3], xt[3], eJL[5]] - tensor[xt[3], eJL[3], xt[4], 
   eJL[4]] - tensor[xt[3], eJL[3], xt[4], eJL[5]] - 
  4*tensor[xt[3], eJL[3], xt[5], eJL[2]] + 
  4*tensor[xt[3], eJL[3], xt[5], eJL[3]] - 
  8*tensor[xt[3], eJL[3], xt[5], eJL[5]] + 
  2*tensor[xt[3], eJL[4], eJ[3], eJL[2]] - 
  2*tensor[xt[3], eJL[4], eJ[3], eJL[3]] + 
  4*tensor[xt[3], eJL[4], eJ[3], eJL[5]] + tensor[xt[3], eJL[4], eJ[12], 
   eJL[4]] + tensor[xt[3], eJL[4], eJ[15], eJL[4]] - 
  2*tensor[xt[3], eJL[4], eJ[24], eJL[2]] + 
  2*tensor[xt[3], eJL[4], eJ[24], eJL[3]] + 
  2*tensor[xt[3], eJL[4], eJ[24], eJL[4]] - 
  2*tensor[xt[3], eJL[4], eJ[24], eJL[5]] - 
  2*tensor[xt[3], eJL[4], eJ[25], eJL[5]] - tensor[xt[3], eJL[4], eJ[30], 
   eJL[1]] + tensor[xt[3], eJL[4], eJ[30], eJL[2]] + 
  tensor[xt[3], eJL[4], eJ[31], eJL[1]] - tensor[xt[3], eJL[4], eJ[31], 
   eJL[2]] - tensor[xt[3], eJL[4], eJ[33], eJL[3]] + 
  tensor[xt[3], eJL[4], eJ[33], eJL[5]] + tensor[xt[3], eJL[4], eJ[34], 
   eJL[3]] - tensor[xt[3], eJL[4], eJ[34], eJL[5]] - 
  2*tensor[xt[3], eJL[4], eJ[35], eJL[4]] + 
  2*tensor[xt[3], eJL[4], eJL[3], eJL[2]] - 
  2*tensor[xt[3], eJL[4], eJL[3], eJL[3]] - tensor[xt[3], eJL[4], eJL[3], 
   eJL[4]] + 4*tensor[xt[3], eJL[4], eJL[3], eJL[5]] + 
  2*tensor[xt[3], eJL[4], eJL[4], eJL[2]] - 
  2*tensor[xt[3], eJL[4], eJL[4], eJL[3]] + 
  4*tensor[xt[3], eJL[4], eJL[4], eJL[5]] + tensor[xt[3], eJL[4], eJL[5], 
   eJL[4]] + 2*tensor[xt[3], eJL[4], xt[1], eJL[2]] - 
  2*tensor[xt[3], eJL[4], xt[1], eJL[3]] - tensor[xt[3], eJL[4], xt[1], 
   eJL[4]] + 3*tensor[xt[3], eJL[4], xt[1], eJL[5]] + 
  2*tensor[xt[3], eJL[4], xt[2], eJL[2]] - 
  2*tensor[xt[3], eJL[4], xt[2], eJL[3]] + 
  3*tensor[xt[3], eJL[4], xt[2], eJL[5]] + tensor[xt[3], eJL[4], xt[3], 
   eJL[2]] - tensor[xt[3], eJL[4], xt[3], eJL[3]] + 
  tensor[xt[3], eJL[4], xt[3], eJL[5]] - tensor[xt[3], eJL[4], xt[4], 
   eJL[4]] - tensor[xt[3], eJL[4], xt[4], eJL[5]] - 
  4*tensor[xt[3], eJL[4], xt[5], eJL[2]] + 
  4*tensor[xt[3], eJL[4], xt[5], eJL[3]] - 
  8*tensor[xt[3], eJL[4], xt[5], eJL[5]] + 
  2*tensor[xt[3], xt[1], eJ[3], eJL[1]] + tensor[xt[3], xt[1], eJ[3], 
   eJL[2]] - tensor[xt[3], xt[1], eJ[3], eJL[3]] + 
  2*tensor[xt[3], xt[1], eJ[3], eJL[5]] - tensor[xt[3], xt[1], eJ[9], 
   eJL[2]] + tensor[xt[3], xt[1], eJ[9], eJL[3]] - 
  tensor[xt[3], xt[1], eJ[9], eJL[5]] - tensor[xt[3], xt[1], eJ[13], 
   eJL[2]] + tensor[xt[3], xt[1], eJ[13], eJL[4]] - 
  tensor[xt[3], xt[1], eJ[24], eJL[2]] + tensor[xt[3], xt[1], eJ[24], 
   eJL[3]] + tensor[xt[3], xt[1], eJ[24], eJL[4]] - 
  tensor[xt[3], xt[1], eJ[24], eJL[5]] - tensor[xt[3], xt[1], eJ[25], 
   eJL[5]] - tensor[xt[3], xt[1], eJ[30], eJL[1]] + 
  tensor[xt[3], xt[1], eJ[30], eJL[2]] - tensor[xt[3], xt[1], eJ[33], 
   eJL[3]] + tensor[xt[3], xt[1], eJ[33], eJL[5]] - 
  tensor[xt[3], xt[1], eJ[35], eJL[4]] + tensor[xt[3], xt[1], eJL[2], 
   eJL[1]] + tensor[xt[3], xt[1], eJL[3], eJL[1]] + 
  tensor[xt[3], xt[1], eJL[3], eJL[2]] - tensor[xt[3], xt[1], eJL[3], 
   eJL[4]] + tensor[xt[3], xt[1], eJL[3], eJL[5]] + 
  tensor[xt[3], xt[1], eJL[4], eJL[1]] + tensor[xt[3], xt[1], eJL[4], 
   eJL[2]] - tensor[xt[3], xt[1], eJL[4], eJL[3]] + 
  2*tensor[xt[3], xt[1], eJL[4], eJL[5]] + tensor[xt[3], xt[1], eJL[5], 
   eJL[1]] - tensor[xt[3], xt[1], eJL[5], eJL[2]] + 
  tensor[xt[3], xt[1], eJL[5], eJL[4]] + tensor[xt[3], xt[1], xt[1], 
   eJL[1]] + tensor[xt[3], xt[1], xt[1], eJL[2]] - 
  tensor[xt[3], xt[1], xt[1], eJL[3]] - tensor[xt[3], xt[1], xt[1], eJL[4]] + 
  tensor[xt[3], xt[1], xt[1], eJL[5]] + 
  2*tensor[xt[3], xt[1], xt[2], eJL[1]] + tensor[xt[3], xt[1], xt[3], 
   eJL[1]] - tensor[xt[3], xt[1], xt[4], eJL[4]] - 
  tensor[xt[3], xt[1], xt[4], eJL[5]] - 
  3*tensor[xt[3], xt[1], xt[5], eJL[1]] - tensor[xt[3], xt[1], xt[5], 
   eJL[2]] - 2*tensor[xt[3], xt[1], xt[5], eJL[5]] + 
  2*tensor[xt[3], xt[2], eJ[3], eJL[2]] - 
  2*tensor[xt[3], xt[2], eJ[3], eJL[3]] + 
  3*tensor[xt[3], xt[2], eJ[3], eJL[5]] - tensor[xt[3], xt[2], eJ[8], 
   eJL[1]] - tensor[xt[3], xt[2], eJ[8], eJL[3]] + 
  tensor[xt[3], xt[2], eJ[8], eJL[5]] + tensor[xt[3], xt[2], eJ[12], 
   eJL[4]] - tensor[xt[3], xt[2], eJ[14], eJL[1]] - 
  tensor[xt[3], xt[2], eJ[14], eJL[4]] + tensor[xt[3], xt[2], eJ[15], 
   eJL[4]] - tensor[xt[3], xt[2], eJ[24], eJL[2]] + 
  tensor[xt[3], xt[2], eJ[24], eJL[3]] + tensor[xt[3], xt[2], eJ[24], 
   eJL[4]] - tensor[xt[3], xt[2], eJ[24], eJL[5]] - 
  tensor[xt[3], xt[2], eJ[25], eJL[5]] + tensor[xt[3], xt[2], eJ[31], 
   eJL[1]] - tensor[xt[3], xt[2], eJ[31], eJL[2]] + 
  tensor[xt[3], xt[2], eJ[34], eJL[3]] - tensor[xt[3], xt[2], eJ[34], 
   eJL[5]] - tensor[xt[3], xt[2], eJ[35], eJL[4]] + 
  tensor[xt[3], xt[2], eJL[1], eJL[2]] + 
  2*tensor[xt[3], xt[2], eJL[3], eJL[2]] - 
  2*tensor[xt[3], xt[2], eJL[3], eJL[3]] - tensor[xt[3], xt[2], eJL[3], 
   eJL[4]] + 3*tensor[xt[3], xt[2], eJL[3], eJL[5]] + 
  2*tensor[xt[3], xt[2], eJL[4], eJL[2]] - 
  2*tensor[xt[3], xt[2], eJL[4], eJL[3]] + 
  3*tensor[xt[3], xt[2], eJL[4], eJL[5]] + tensor[xt[3], xt[2], eJL[5], 
   eJL[4]] + 2*tensor[xt[3], xt[2], xt[1], eJL[2]] - 
  2*tensor[xt[3], xt[2], xt[1], eJL[3]] - tensor[xt[3], xt[2], xt[1], 
   eJL[4]] + 2*tensor[xt[3], xt[2], xt[1], eJL[5]] + 
  2*tensor[xt[3], xt[2], xt[2], eJL[2]] - 
  2*tensor[xt[3], xt[2], xt[2], eJL[3]] + 
  2*tensor[xt[3], xt[2], xt[2], eJL[5]] + tensor[xt[3], xt[2], xt[3], 
   eJL[2]] - tensor[xt[3], xt[2], xt[3], eJL[3]] + 
  tensor[xt[3], xt[2], xt[3], eJL[5]] - tensor[xt[3], xt[2], xt[4], eJL[4]] - 
  tensor[xt[3], xt[2], xt[4], eJL[5]] - 
  4*tensor[xt[3], xt[2], xt[5], eJL[2]] + 
  4*tensor[xt[3], xt[2], xt[5], eJL[3]] - 
  6*tensor[xt[3], xt[2], xt[5], eJL[5]] + 
  2*tensor[xt[3], xt[4], eJ[3], eJL[1]] - tensor[xt[3], xt[4], eJ[3], 
   eJL[2]] + tensor[xt[3], xt[4], eJ[3], eJL[3]] - 
  2*tensor[xt[3], xt[4], eJ[3], eJL[5]] - tensor[xt[3], xt[4], eJ[9], 
   eJL[2]] + tensor[xt[3], xt[4], eJ[9], eJL[3]] - 
  tensor[xt[3], xt[4], eJ[9], eJL[5]] - tensor[xt[3], xt[4], eJ[14], 
   eJL[1]] - tensor[xt[3], xt[4], eJ[14], eJL[4]] + 
  tensor[xt[3], xt[4], eJ[15], eJL[1]] - tensor[xt[3], xt[4], eJ[15], 
   eJL[2]] + tensor[xt[3], xt[4], eJ[24], eJL[2]] - 
  tensor[xt[3], xt[4], eJ[24], eJL[3]] - tensor[xt[3], xt[4], eJ[24], 
   eJL[4]] + tensor[xt[3], xt[4], eJ[24], eJL[5]] + 
  tensor[xt[3], xt[4], eJ[25], eJL[5]] - tensor[xt[3], xt[4], eJ[31], 
   eJL[1]] + tensor[xt[3], xt[4], eJ[31], eJL[2]] - 
  tensor[xt[3], xt[4], eJ[34], eJL[3]] + tensor[xt[3], xt[4], eJ[34], 
   eJL[5]] + tensor[xt[3], xt[4], eJ[35], eJL[4]] + 
  tensor[xt[3], xt[4], eJL[3], eJL[1]] - tensor[xt[3], xt[4], eJL[3], 
   eJL[2]] + 2*tensor[xt[3], xt[4], eJL[3], eJL[3]] - 
  3*tensor[xt[3], xt[4], eJL[3], eJL[5]] + tensor[xt[3], xt[4], eJL[4], 
   eJL[1]] - tensor[xt[3], xt[4], eJL[4], eJL[2]] + 
  tensor[xt[3], xt[4], eJL[4], eJL[3]] - 
  2*tensor[xt[3], xt[4], eJL[4], eJL[5]] + tensor[xt[3], xt[4], eJL[5], 
   eJL[1]] - tensor[xt[3], xt[4], eJL[5], eJL[2]] + 
  tensor[xt[3], xt[4], xt[1], eJL[1]] - tensor[xt[3], xt[4], xt[1], eJL[2]] + 
  tensor[xt[3], xt[4], xt[1], eJL[3]] - 
  2*tensor[xt[3], xt[4], xt[1], eJL[5]] + 
  2*tensor[xt[3], xt[4], xt[2], eJL[1]] - 
  2*tensor[xt[3], xt[4], xt[2], eJL[2]] + 
  2*tensor[xt[3], xt[4], xt[2], eJL[3]] - 
  3*tensor[xt[3], xt[4], xt[2], eJL[5]] + tensor[xt[3], xt[4], xt[3], 
   eJL[1]] - tensor[xt[3], xt[4], xt[3], eJL[2]] + 
  tensor[xt[3], xt[4], xt[3], eJL[3]] - tensor[xt[3], xt[4], xt[3], eJL[5]] - 
  3*tensor[xt[3], xt[4], xt[5], eJL[1]] + 
  3*tensor[xt[3], xt[4], xt[5], eJL[2]] - 
  4*tensor[xt[3], xt[4], xt[5], eJL[3]] + 
  6*tensor[xt[3], xt[4], xt[5], eJL[5]] - 
  4*tensor[xt[3], xt[5], eJ[3], eJL[2]] + 
  4*tensor[xt[3], xt[5], eJ[3], eJL[3]] - 
  8*tensor[xt[3], xt[5], eJ[3], eJL[5]] - 
  2*tensor[xt[3], xt[5], eJ[12], eJL[4]] - 
  2*tensor[xt[3], xt[5], eJ[15], eJL[4]] + 
  4*tensor[xt[3], xt[5], eJ[24], eJL[2]] - 
  4*tensor[xt[3], xt[5], eJ[24], eJL[3]] - 
  4*tensor[xt[3], xt[5], eJ[24], eJL[4]] + 
  4*tensor[xt[3], xt[5], eJ[24], eJL[5]] + 
  4*tensor[xt[3], xt[5], eJ[25], eJL[5]] + 
  2*tensor[xt[3], xt[5], eJ[30], eJL[1]] - 
  2*tensor[xt[3], xt[5], eJ[30], eJL[2]] - 
  2*tensor[xt[3], xt[5], eJ[31], eJL[1]] + 
  2*tensor[xt[3], xt[5], eJ[31], eJL[2]] + 
  2*tensor[xt[3], xt[5], eJ[33], eJL[3]] - 
  2*tensor[xt[3], xt[5], eJ[33], eJL[5]] - 
  2*tensor[xt[3], xt[5], eJ[34], eJL[3]] + 
  2*tensor[xt[3], xt[5], eJ[34], eJL[5]] + 
  4*tensor[xt[3], xt[5], eJ[35], eJL[4]] - tensor[xt[3], xt[5], eJL[1], 
   eJL[2]] - tensor[xt[3], xt[5], eJL[2], eJL[1]] - 
  4*tensor[xt[3], xt[5], eJL[3], eJL[2]] + 
  4*tensor[xt[3], xt[5], eJL[3], eJL[3]] + 
  2*tensor[xt[3], xt[5], eJL[3], eJL[4]] - 
  8*tensor[xt[3], xt[5], eJL[3], eJL[5]] - 
  4*tensor[xt[3], xt[5], eJL[4], eJL[2]] + 
  4*tensor[xt[3], xt[5], eJL[4], eJL[3]] - 
  8*tensor[xt[3], xt[5], eJL[4], eJL[5]] - 
  2*tensor[xt[3], xt[5], eJL[5], eJL[4]] - 
  4*tensor[xt[3], xt[5], xt[1], eJL[2]] + 
  4*tensor[xt[3], xt[5], xt[1], eJL[3]] + 
  2*tensor[xt[3], xt[5], xt[1], eJL[4]] - 
  6*tensor[xt[3], xt[5], xt[1], eJL[5]] - 
  4*tensor[xt[3], xt[5], xt[2], eJL[2]] + 
  4*tensor[xt[3], xt[5], xt[2], eJL[3]] - 
  6*tensor[xt[3], xt[5], xt[2], eJL[5]] - 
  2*tensor[xt[3], xt[5], xt[3], eJL[2]] + 
  2*tensor[xt[3], xt[5], xt[3], eJL[3]] - 
  2*tensor[xt[3], xt[5], xt[3], eJL[5]] + 
  2*tensor[xt[3], xt[5], xt[4], eJL[4]] + 
  2*tensor[xt[3], xt[5], xt[4], eJL[5]] + 
  8*tensor[xt[3], xt[5], xt[5], eJL[2]] - 
  8*tensor[xt[3], xt[5], xt[5], eJL[3]] + 
  16*tensor[xt[3], xt[5], xt[5], eJL[5]] + 
  6*tensor[xt[4], eJ[3], eJ[3], eJL[1]] - 
  2*tensor[xt[4], eJ[3], eJ[3], eJL[2]] + 
  3*tensor[xt[4], eJ[3], eJ[3], eJL[3]] + tensor[xt[4], eJ[3], eJ[3], 
   eJL[4]] - 3*tensor[xt[4], eJ[3], eJ[3], eJL[5]] - 
  tensor[xt[4], eJ[3], eJ[5], eJL[2]] - tensor[xt[4], eJ[3], eJ[5], eJL[5]] - 
  2*tensor[xt[4], eJ[3], eJ[9], eJL[2]] + 
  2*tensor[xt[4], eJ[3], eJ[9], eJL[3]] - 
  2*tensor[xt[4], eJ[3], eJ[9], eJL[5]] - 
  2*tensor[xt[4], eJ[3], eJ[14], eJL[1]] - 
  2*tensor[xt[4], eJ[3], eJ[14], eJL[4]] + 
  2*tensor[xt[4], eJ[3], eJ[15], eJL[1]] - 
  2*tensor[xt[4], eJ[3], eJ[15], eJL[2]] - tensor[xt[4], eJ[3], eJ[18], 
   eJL[1]] - tensor[xt[4], eJ[3], eJ[18], eJL[3]] - 
  tensor[xt[4], eJ[3], eJ[18], eJL[4]] + 
  2*tensor[xt[4], eJ[3], eJ[24], eJL[2]] - 
  2*tensor[xt[4], eJ[3], eJ[24], eJL[3]] - 
  2*tensor[xt[4], eJ[3], eJ[24], eJL[4]] + 
  2*tensor[xt[4], eJ[3], eJ[24], eJL[5]] + 
  2*tensor[xt[4], eJ[3], eJ[25], eJL[5]] - 
  2*tensor[xt[4], eJ[3], eJ[31], eJL[1]] + 
  2*tensor[xt[4], eJ[3], eJ[31], eJL[2]] - 
  2*tensor[xt[4], eJ[3], eJ[34], eJL[3]] + 
  2*tensor[xt[4], eJ[3], eJ[34], eJL[5]] + 
  2*tensor[xt[4], eJ[3], eJ[35], eJL[4]] + tensor[xt[4], eJ[3], eJL[1], 
   eJL[2]] + tensor[xt[4], eJ[3], eJL[1], eJL[4]] + 
  tensor[xt[4], eJ[3], eJL[1], eJL[5]] + tensor[xt[4], eJ[3], eJL[2], 
   eJL[1]] + tensor[xt[4], eJ[3], eJL[2], eJL[4]] + 
  tensor[xt[4], eJ[3], eJL[2], eJL[5]] + 
  3*tensor[xt[4], eJ[3], eJL[3], eJL[1]] - 
  2*tensor[xt[4], eJ[3], eJL[3], eJL[2]] + 
  5*tensor[xt[4], eJ[3], eJL[3], eJL[3]] - 
  6*tensor[xt[4], eJ[3], eJL[3], eJL[5]] + 
  4*tensor[xt[4], eJ[3], eJL[4], eJL[1]] - tensor[xt[4], eJ[3], eJL[4], 
   eJL[2]] + 2*tensor[xt[4], eJ[3], eJL[4], eJL[3]] + 
  tensor[xt[4], eJ[3], eJL[4], eJL[4]] - 
  3*tensor[xt[4], eJ[3], eJL[4], eJL[5]] + 
  4*tensor[xt[4], eJ[3], eJL[5], eJL[1]] - 
  2*tensor[xt[4], eJ[3], eJL[5], eJL[2]] + tensor[xt[4], eJ[3], eJL[5], 
   eJL[4]] + 3*tensor[xt[4], eJ[3], xt[1], eJL[1]] - 
  2*tensor[xt[4], eJ[3], xt[1], eJL[2]] + 
  2*tensor[xt[4], eJ[3], xt[1], eJL[3]] - 
  4*tensor[xt[4], eJ[3], xt[1], eJL[5]] + 
  5*tensor[xt[4], eJ[3], xt[2], eJL[1]] - 
  4*tensor[xt[4], eJ[3], xt[2], eJL[2]] + 
  4*tensor[xt[4], eJ[3], xt[2], eJL[3]] - 
  6*tensor[xt[4], eJ[3], xt[2], eJL[5]] + 
  3*tensor[xt[4], eJ[3], xt[3], eJL[1]] - 
  2*tensor[xt[4], eJ[3], xt[3], eJL[2]] + 
  2*tensor[xt[4], eJ[3], xt[3], eJL[3]] - 
  2*tensor[xt[4], eJ[3], xt[3], eJL[5]] - tensor[xt[4], eJ[3], xt[4], 
   eJL[4]] - tensor[xt[4], eJ[3], xt[4], eJL[5]] - 
  8*tensor[xt[4], eJ[3], xt[5], eJL[1]] + 
  6*tensor[xt[4], eJ[3], xt[5], eJL[2]] - 
  9*tensor[xt[4], eJ[3], xt[5], eJL[3]] - tensor[xt[4], eJ[3], xt[5], 
   eJL[4]] + 11*tensor[xt[4], eJ[3], xt[5], eJL[5]] - 
  3*tensor[xt[4], eJ[9], eJ[3], eJL[1]] - tensor[xt[4], eJ[9], eJ[3], 
   eJL[5]] + tensor[xt[4], eJ[9], eJ[5], eJL[2]] + 
  tensor[xt[4], eJ[9], eJ[5], eJL[5]] + 
  2*tensor[xt[4], eJ[9], eJ[9], eJL[2]] - 
  2*tensor[xt[4], eJ[9], eJ[9], eJL[3]] + 
  2*tensor[xt[4], eJ[9], eJ[9], eJL[5]] - tensor[xt[4], eJ[9], eJ[15], 
   eJL[1]] + tensor[xt[4], eJ[9], eJ[15], eJL[2]] + 
  tensor[xt[4], eJ[9], eJ[30], eJL[1]] - tensor[xt[4], eJ[9], eJ[30], 
   eJL[2]] + tensor[xt[4], eJ[9], eJ[31], eJL[1]] - 
  tensor[xt[4], eJ[9], eJ[31], eJL[2]] + tensor[xt[4], eJ[9], eJ[33], 
   eJL[3]] - tensor[xt[4], eJ[9], eJ[33], eJL[5]] + 
  tensor[xt[4], eJ[9], eJ[34], eJL[3]] - tensor[xt[4], eJ[9], eJ[34], 
   eJL[5]] - tensor[xt[4], eJ[9], eJL[2], eJL[1]] - 
  tensor[xt[4], eJ[9], eJL[2], eJL[4]] - tensor[xt[4], eJ[9], eJL[2], 
   eJL[5]] - 2*tensor[xt[4], eJ[9], eJL[3], eJL[1]] - 
  2*tensor[xt[4], eJ[9], eJL[3], eJL[3]] + tensor[xt[4], eJ[9], eJL[3], 
   eJL[4]] + 2*tensor[xt[4], eJ[9], eJL[3], eJL[5]] - 
  2*tensor[xt[4], eJ[9], eJL[4], eJL[1]] - 
  2*tensor[xt[4], eJ[9], eJL[5], eJL[1]] + 
  2*tensor[xt[4], eJ[9], eJL[5], eJL[2]] - tensor[xt[4], eJ[9], eJL[5], 
   eJL[4]] - 2*tensor[xt[4], eJ[9], xt[1], eJL[1]] + 
  tensor[xt[4], eJ[9], xt[1], eJL[4]] + tensor[xt[4], eJ[9], xt[1], eJL[5]] - 
  3*tensor[xt[4], eJ[9], xt[2], eJL[1]] + 
  2*tensor[xt[4], eJ[9], xt[2], eJL[2]] - 
  2*tensor[xt[4], eJ[9], xt[2], eJL[3]] + 
  2*tensor[xt[4], eJ[9], xt[2], eJL[5]] - 
  2*tensor[xt[4], eJ[9], xt[3], eJL[1]] + tensor[xt[4], eJ[9], xt[3], 
   eJL[2]] - tensor[xt[4], eJ[9], xt[3], eJL[3]] + 
  tensor[xt[4], eJ[9], xt[3], eJL[5]] + tensor[xt[4], eJ[9], xt[4], eJL[4]] + 
  tensor[xt[4], eJ[9], xt[4], eJL[5]] + 
  5*tensor[xt[4], eJ[9], xt[5], eJL[1]] - 
  2*tensor[xt[4], eJ[9], xt[5], eJL[2]] + 
  4*tensor[xt[4], eJ[9], xt[5], eJL[3]] - 
  3*tensor[xt[4], eJ[9], xt[5], eJL[5]] - 
  3*tensor[xt[4], eJ[14], eJ[3], eJL[1]] - tensor[xt[4], eJ[14], eJ[3], 
   eJL[3]] - tensor[xt[4], eJ[14], eJ[3], eJL[4]] - 
  tensor[xt[4], eJ[14], eJ[12], eJL[4]] + 
  2*tensor[xt[4], eJ[14], eJ[14], eJL[1]] + 
  2*tensor[xt[4], eJ[14], eJ[14], eJL[4]] - tensor[xt[4], eJ[14], eJ[15], 
   eJL[1]] + tensor[xt[4], eJ[14], eJ[15], eJL[2]] - 
  tensor[xt[4], eJ[14], eJ[15], eJL[4]] + tensor[xt[4], eJ[14], eJ[18], 
   eJL[1]] + tensor[xt[4], eJ[14], eJ[18], eJL[3]] + 
  tensor[xt[4], eJ[14], eJ[18], eJL[4]] - tensor[xt[4], eJ[14], eJL[1], 
   eJL[2]] - tensor[xt[4], eJ[14], eJL[1], eJL[4]] - 
  tensor[xt[4], eJ[14], eJL[1], eJL[5]] - tensor[xt[4], eJ[14], eJL[3], 
   eJL[1]] - tensor[xt[4], eJ[14], eJL[3], eJL[3]] - 
  2*tensor[xt[4], eJ[14], eJL[4], eJL[1]] - tensor[xt[4], eJ[14], eJL[4], 
   eJL[2]] - tensor[xt[4], eJ[14], eJL[4], eJL[4]] - 
  tensor[xt[4], eJ[14], eJL[4], eJL[5]] - 
  2*tensor[xt[4], eJ[14], eJL[5], eJL[1]] - tensor[xt[4], eJ[14], eJL[5], 
   eJL[4]] - tensor[xt[4], eJ[14], xt[1], eJL[1]] - 
  2*tensor[xt[4], eJ[14], xt[2], eJL[1]] + tensor[xt[4], eJ[14], xt[2], 
   eJL[5]] - tensor[xt[4], eJ[14], xt[3], eJL[1]] + 
  tensor[xt[4], eJ[14], xt[4], eJL[4]] + tensor[xt[4], eJ[14], xt[4], 
   eJL[5]] + 3*tensor[xt[4], eJ[14], xt[5], eJL[1]] + 
  tensor[xt[4], eJ[14], xt[5], eJL[3]] + tensor[xt[4], eJ[14], xt[5], 
   eJL[4]] + 2*tensor[xt[4], eJ[24], eJ[3], eJL[2]] - 
  2*tensor[xt[4], eJ[24], eJ[3], eJL[3]] + 
  4*tensor[xt[4], eJ[24], eJ[3], eJL[5]] + tensor[xt[4], eJ[24], eJ[12], 
   eJL[4]] + tensor[xt[4], eJ[24], eJ[15], eJL[4]] - 
  2*tensor[xt[4], eJ[24], eJ[24], eJL[2]] + 
  2*tensor[xt[4], eJ[24], eJ[24], eJL[3]] + 
  2*tensor[xt[4], eJ[24], eJ[24], eJL[4]] - 
  2*tensor[xt[4], eJ[24], eJ[24], eJL[5]] - 
  2*tensor[xt[4], eJ[24], eJ[25], eJL[5]] - tensor[xt[4], eJ[24], eJ[30], 
   eJL[1]] + tensor[xt[4], eJ[24], eJ[30], eJL[2]] + 
  tensor[xt[4], eJ[24], eJ[31], eJL[1]] - tensor[xt[4], eJ[24], eJ[31], 
   eJL[2]] - tensor[xt[4], eJ[24], eJ[33], eJL[3]] + 
  tensor[xt[4], eJ[24], eJ[33], eJL[5]] + tensor[xt[4], eJ[24], eJ[34], 
   eJL[3]] - tensor[xt[4], eJ[24], eJ[34], eJL[5]] - 
  2*tensor[xt[4], eJ[24], eJ[35], eJL[4]] + 
  2*tensor[xt[4], eJ[24], eJL[3], eJL[2]] - 
  2*tensor[xt[4], eJ[24], eJL[3], eJL[3]] - tensor[xt[4], eJ[24], eJL[3], 
   eJL[4]] + 4*tensor[xt[4], eJ[24], eJL[3], eJL[5]] + 
  2*tensor[xt[4], eJ[24], eJL[4], eJL[2]] - 
  2*tensor[xt[4], eJ[24], eJL[4], eJL[3]] + 
  4*tensor[xt[4], eJ[24], eJL[4], eJL[5]] + tensor[xt[4], eJ[24], eJL[5], 
   eJL[4]] + 2*tensor[xt[4], eJ[24], xt[1], eJL[2]] - 
  2*tensor[xt[4], eJ[24], xt[1], eJL[3]] - tensor[xt[4], eJ[24], xt[1], 
   eJL[4]] + 3*tensor[xt[4], eJ[24], xt[1], eJL[5]] + 
  2*tensor[xt[4], eJ[24], xt[2], eJL[2]] - 
  2*tensor[xt[4], eJ[24], xt[2], eJL[3]] + 
  3*tensor[xt[4], eJ[24], xt[2], eJL[5]] + tensor[xt[4], eJ[24], xt[3], 
   eJL[2]] - tensor[xt[4], eJ[24], xt[3], eJL[3]] + 
  tensor[xt[4], eJ[24], xt[3], eJL[5]] - tensor[xt[4], eJ[24], xt[4], 
   eJL[4]] - tensor[xt[4], eJ[24], xt[4], eJL[5]] - 
  4*tensor[xt[4], eJ[24], xt[5], eJL[2]] + 
  4*tensor[xt[4], eJ[24], xt[5], eJL[3]] - 
  8*tensor[xt[4], eJ[24], xt[5], eJL[5]] + 
  3*tensor[xt[4], eJL[3], eJ[3], eJL[1]] - 
  2*tensor[xt[4], eJL[3], eJ[3], eJL[2]] + 
  2*tensor[xt[4], eJL[3], eJ[3], eJL[3]] - 
  3*tensor[xt[4], eJL[3], eJ[3], eJL[5]] - tensor[xt[4], eJL[3], eJ[5], 
   eJL[2]] - tensor[xt[4], eJL[3], eJ[5], eJL[5]] - 
  2*tensor[xt[4], eJL[3], eJ[9], eJL[2]] + 
  2*tensor[xt[4], eJL[3], eJ[9], eJL[3]] - 
  2*tensor[xt[4], eJL[3], eJ[9], eJL[5]] - tensor[xt[4], eJL[3], eJ[12], 
   eJL[4]] + tensor[xt[4], eJL[3], eJ[15], eJL[1]] - 
  tensor[xt[4], eJL[3], eJ[15], eJL[2]] - tensor[xt[4], eJL[3], eJ[15], 
   eJL[4]] + 2*tensor[xt[4], eJL[3], eJ[24], eJL[2]] - 
  2*tensor[xt[4], eJL[3], eJ[24], eJL[3]] - 
  2*tensor[xt[4], eJL[3], eJ[24], eJL[4]] + 
  2*tensor[xt[4], eJL[3], eJ[24], eJL[5]] + 
  2*tensor[xt[4], eJL[3], eJ[25], eJL[5]] - 
  2*tensor[xt[4], eJL[3], eJ[31], eJL[1]] + 
  2*tensor[xt[4], eJL[3], eJ[31], eJL[2]] - 
  2*tensor[xt[4], eJL[3], eJ[34], eJL[3]] + 
  2*tensor[xt[4], eJL[3], eJ[34], eJL[5]] + 
  2*tensor[xt[4], eJL[3], eJ[35], eJL[4]] + tensor[xt[4], eJL[3], eJL[2], 
   eJL[1]] + tensor[xt[4], eJL[3], eJL[2], eJL[4]] + 
  tensor[xt[4], eJL[3], eJL[2], eJL[5]] + 
  2*tensor[xt[4], eJL[3], eJL[3], eJL[1]] - 
  2*tensor[xt[4], eJL[3], eJL[3], eJL[2]] + 
  4*tensor[xt[4], eJL[3], eJL[3], eJL[3]] - 
  6*tensor[xt[4], eJL[3], eJL[3], eJL[5]] + 
  2*tensor[xt[4], eJL[3], eJL[4], eJL[1]] - 
  2*tensor[xt[4], eJL[3], eJL[4], eJL[2]] + 
  2*tensor[xt[4], eJL[3], eJL[4], eJL[3]] - 
  4*tensor[xt[4], eJL[3], eJL[4], eJL[5]] + 
  2*tensor[xt[4], eJL[3], eJL[5], eJL[1]] - 
  2*tensor[xt[4], eJL[3], eJL[5], eJL[2]] + 
  2*tensor[xt[4], eJL[3], xt[1], eJL[1]] - 
  2*tensor[xt[4], eJL[3], xt[1], eJL[2]] + 
  2*tensor[xt[4], eJL[3], xt[1], eJL[3]] - 
  4*tensor[xt[4], eJL[3], xt[1], eJL[5]] + 
  3*tensor[xt[4], eJL[3], xt[2], eJL[1]] - 
  4*tensor[xt[4], eJL[3], xt[2], eJL[2]] + 
  4*tensor[xt[4], eJL[3], xt[2], eJL[3]] - 
  5*tensor[xt[4], eJL[3], xt[2], eJL[5]] + 
  2*tensor[xt[4], eJL[3], xt[3], eJL[1]] - 
  2*tensor[xt[4], eJL[3], xt[3], eJL[2]] + 
  2*tensor[xt[4], eJL[3], xt[3], eJL[3]] - 
  2*tensor[xt[4], eJL[3], xt[3], eJL[5]] - 
  5*tensor[xt[4], eJL[3], xt[5], eJL[1]] + 
  6*tensor[xt[4], eJL[3], xt[5], eJL[2]] - 
  8*tensor[xt[4], eJL[3], xt[5], eJL[3]] + 
  11*tensor[xt[4], eJL[3], xt[5], eJL[5]] + 
  4*tensor[xt[4], eJL[4], eJ[3], eJL[1]] - 
  2*tensor[xt[4], eJL[4], eJ[3], eJL[2]] + 
  2*tensor[xt[4], eJL[4], eJ[3], eJL[3]] - 
  4*tensor[xt[4], eJL[4], eJ[3], eJL[5]] - 
  2*tensor[xt[4], eJL[4], eJ[9], eJL[2]] + 
  2*tensor[xt[4], eJL[4], eJ[9], eJL[3]] - 
  2*tensor[xt[4], eJL[4], eJ[9], eJL[5]] - 
  2*tensor[xt[4], eJL[4], eJ[14], eJL[1]] - 
  2*tensor[xt[4], eJL[4], eJ[14], eJL[4]] + 
  2*tensor[xt[4], eJL[4], eJ[15], eJL[1]] - 
  2*tensor[xt[4], eJL[4], eJ[15], eJL[2]] + 
  2*tensor[xt[4], eJL[4], eJ[24], eJL[2]] - 
  2*tensor[xt[4], eJL[4], eJ[24], eJL[3]] - 
  2*tensor[xt[4], eJL[4], eJ[24], eJL[4]] + 
  2*tensor[xt[4], eJL[4], eJ[24], eJL[5]] + 
  2*tensor[xt[4], eJL[4], eJ[25], eJL[5]] - 
  2*tensor[xt[4], eJL[4], eJ[31], eJL[1]] + 
  2*tensor[xt[4], eJL[4], eJ[31], eJL[2]] - 
  2*tensor[xt[4], eJL[4], eJ[34], eJL[3]] + 
  2*tensor[xt[4], eJL[4], eJ[34], eJL[5]] + 
  2*tensor[xt[4], eJL[4], eJ[35], eJL[4]] + 
  2*tensor[xt[4], eJL[4], eJL[3], eJL[1]] - 
  2*tensor[xt[4], eJL[4], eJL[3], eJL[2]] + 
  4*tensor[xt[4], eJL[4], eJL[3], eJL[3]] - 
  6*tensor[xt[4], eJL[4], eJL[3], eJL[5]] + 
  2*tensor[xt[4], eJL[4], eJL[4], eJL[1]] - 
  2*tensor[xt[4], eJL[4], eJL[4], eJL[2]] + 
  2*tensor[xt[4], eJL[4], eJL[4], eJL[3]] - 
  4*tensor[xt[4], eJL[4], eJL[4], eJL[5]] + 
  2*tensor[xt[4], eJL[4], eJL[5], eJL[1]] - 
  2*tensor[xt[4], eJL[4], eJL[5], eJL[2]] + 
  2*tensor[xt[4], eJL[4], xt[1], eJL[1]] - 
  2*tensor[xt[4], eJL[4], xt[1], eJL[2]] + 
  2*tensor[xt[4], eJL[4], xt[1], eJL[3]] - 
  4*tensor[xt[4], eJL[4], xt[1], eJL[5]] + 
  4*tensor[xt[4], eJL[4], xt[2], eJL[1]] - 
  4*tensor[xt[4], eJL[4], xt[2], eJL[2]] + 
  4*tensor[xt[4], eJL[4], xt[2], eJL[3]] - 
  6*tensor[xt[4], eJL[4], xt[2], eJL[5]] + 
  2*tensor[xt[4], eJL[4], xt[3], eJL[1]] - 
  2*tensor[xt[4], eJL[4], xt[3], eJL[2]] + 
  2*tensor[xt[4], eJL[4], xt[3], eJL[3]] - 
  2*tensor[xt[4], eJL[4], xt[3], eJL[5]] - 
  6*tensor[xt[4], eJL[4], xt[5], eJL[1]] + 
  6*tensor[xt[4], eJL[4], xt[5], eJL[2]] - 
  8*tensor[xt[4], eJL[4], xt[5], eJL[3]] + 
  12*tensor[xt[4], eJL[4], xt[5], eJL[5]] + tensor[xt[4], eJL[5], eJ[3], 
   eJL[1]] - tensor[xt[4], eJL[5], eJ[3], eJL[5]] + 
  tensor[xt[4], eJL[5], eJ[5], eJL[2]] + tensor[xt[4], eJL[5], eJ[5], 
   eJL[5]] + tensor[xt[4], eJL[5], eJ[12], eJL[4]] - 
  2*tensor[xt[4], eJL[5], eJ[14], eJL[1]] - 
  2*tensor[xt[4], eJL[5], eJ[14], eJL[4]] + tensor[xt[4], eJL[5], eJ[15], 
   eJL[1]] - tensor[xt[4], eJL[5], eJ[15], eJL[2]] + 
  tensor[xt[4], eJL[5], eJ[15], eJL[4]] - tensor[xt[4], eJL[5], eJL[2], 
   eJL[1]] - tensor[xt[4], eJL[5], eJL[2], eJL[4]] - 
  tensor[xt[4], eJL[5], eJL[2], eJL[5]] + tensor[xt[4], eJL[5], xt[2], 
   eJL[1]] - tensor[xt[4], eJL[5], xt[2], eJL[5]] - 
  tensor[xt[4], eJL[5], xt[5], eJL[1]] + tensor[xt[4], eJL[5], xt[5], 
   eJL[5]] + 4*tensor[xt[4], xt[1], eJ[3], eJL[1]] - 
  2*tensor[xt[4], xt[1], eJ[3], eJL[2]] + 
  2*tensor[xt[4], xt[1], eJ[3], eJL[3]] - 
  4*tensor[xt[4], xt[1], eJ[3], eJL[5]] - 
  2*tensor[xt[4], xt[1], eJ[9], eJL[2]] + 
  2*tensor[xt[4], xt[1], eJ[9], eJL[3]] - 
  2*tensor[xt[4], xt[1], eJ[9], eJL[5]] - tensor[xt[4], xt[1], eJ[12], 
   eJL[4]] - tensor[xt[4], xt[1], eJ[13], eJL[2]] + 
  tensor[xt[4], xt[1], eJ[13], eJL[4]] - tensor[xt[4], xt[1], eJ[14], 
   eJL[1]] - tensor[xt[4], xt[1], eJ[14], eJL[4]] + 
  tensor[xt[4], xt[1], eJ[15], eJL[1]] - tensor[xt[4], xt[1], eJ[15], 
   eJL[2]] - tensor[xt[4], xt[1], eJ[15], eJL[4]] + 
  2*tensor[xt[4], xt[1], eJ[24], eJL[2]] - 
  2*tensor[xt[4], xt[1], eJ[24], eJL[3]] - 
  2*tensor[xt[4], xt[1], eJ[24], eJL[4]] + 
  2*tensor[xt[4], xt[1], eJ[24], eJL[5]] + 
  2*tensor[xt[4], xt[1], eJ[25], eJL[5]] - 
  2*tensor[xt[4], xt[1], eJ[31], eJL[1]] + 
  2*tensor[xt[4], xt[1], eJ[31], eJL[2]] - 
  2*tensor[xt[4], xt[1], eJ[34], eJL[3]] + 
  2*tensor[xt[4], xt[1], eJ[34], eJL[5]] + 
  2*tensor[xt[4], xt[1], eJ[35], eJL[4]] + tensor[xt[4], xt[1], eJL[2], 
   eJL[1]] + 2*tensor[xt[4], xt[1], eJL[3], eJL[1]] - 
  2*tensor[xt[4], xt[1], eJL[3], eJL[2]] + 
  4*tensor[xt[4], xt[1], eJL[3], eJL[3]] - 
  6*tensor[xt[4], xt[1], eJL[3], eJL[5]] + 
  2*tensor[xt[4], xt[1], eJL[4], eJL[1]] - 
  2*tensor[xt[4], xt[1], eJL[4], eJL[2]] + 
  2*tensor[xt[4], xt[1], eJL[4], eJL[3]] - 
  4*tensor[xt[4], xt[1], eJL[4], eJL[5]] + 
  2*tensor[xt[4], xt[1], eJL[5], eJL[1]] - 
  2*tensor[xt[4], xt[1], eJL[5], eJL[2]] + 
  2*tensor[xt[4], xt[1], xt[1], eJL[1]] - 
  2*tensor[xt[4], xt[1], xt[1], eJL[2]] + 
  2*tensor[xt[4], xt[1], xt[1], eJL[3]] - 
  4*tensor[xt[4], xt[1], xt[1], eJL[5]] + 
  4*tensor[xt[4], xt[1], xt[2], eJL[1]] - 
  4*tensor[xt[4], xt[1], xt[2], eJL[2]] + 
  4*tensor[xt[4], xt[1], xt[2], eJL[3]] - 
  6*tensor[xt[4], xt[1], xt[2], eJL[5]] + 
  2*tensor[xt[4], xt[1], xt[3], eJL[1]] - 
  2*tensor[xt[4], xt[1], xt[3], eJL[2]] + 
  2*tensor[xt[4], xt[1], xt[3], eJL[3]] - 
  2*tensor[xt[4], xt[1], xt[3], eJL[5]] - 
  6*tensor[xt[4], xt[1], xt[5], eJL[1]] + 
  6*tensor[xt[4], xt[1], xt[5], eJL[2]] - 
  8*tensor[xt[4], xt[1], xt[5], eJL[3]] + 
  12*tensor[xt[4], xt[1], xt[5], eJL[5]] + 
  2*tensor[xt[4], xt[2], eJ[3], eJL[1]] - tensor[xt[4], xt[2], eJ[3], 
   eJL[2]] + tensor[xt[4], xt[2], eJ[3], eJL[3]] - 
  3*tensor[xt[4], xt[2], eJ[3], eJL[5]] - tensor[xt[4], xt[2], eJ[8], 
   eJL[1]] - tensor[xt[4], xt[2], eJ[8], eJL[3]] + 
  tensor[xt[4], xt[2], eJ[8], eJL[5]] - tensor[xt[4], xt[2], eJ[9], eJL[2]] + 
  tensor[xt[4], xt[2], eJ[9], eJL[3]] - tensor[xt[4], xt[2], eJ[9], eJL[5]] - 
  2*tensor[xt[4], xt[2], eJ[14], eJL[1]] - 
  2*tensor[xt[4], xt[2], eJ[14], eJL[4]] + tensor[xt[4], xt[2], eJ[15], 
   eJL[1]] - tensor[xt[4], xt[2], eJ[15], eJL[2]] + 
  2*tensor[xt[4], xt[2], eJ[24], eJL[2]] - 
  2*tensor[xt[4], xt[2], eJ[24], eJL[3]] - 
  2*tensor[xt[4], xt[2], eJ[24], eJL[4]] + 
  2*tensor[xt[4], xt[2], eJ[24], eJL[5]] + 
  2*tensor[xt[4], xt[2], eJ[25], eJL[5]] + tensor[xt[4], xt[2], eJ[30], 
   eJL[1]] - tensor[xt[4], xt[2], eJ[30], eJL[2]] - 
  tensor[xt[4], xt[2], eJ[31], eJL[1]] + tensor[xt[4], xt[2], eJ[31], 
   eJL[2]] + tensor[xt[4], xt[2], eJ[33], eJL[3]] - 
  tensor[xt[4], xt[2], eJ[33], eJL[5]] - tensor[xt[4], xt[2], eJ[34], 
   eJL[3]] + tensor[xt[4], xt[2], eJ[34], eJL[5]] + 
  2*tensor[xt[4], xt[2], eJ[35], eJL[4]] + tensor[xt[4], xt[2], eJL[1], 
   eJL[2]] + tensor[xt[4], xt[2], eJL[3], eJL[1]] - 
  tensor[xt[4], xt[2], eJL[3], eJL[2]] + 
  2*tensor[xt[4], xt[2], eJL[3], eJL[3]] - 
  4*tensor[xt[4], xt[2], eJL[3], eJL[5]] + tensor[xt[4], xt[2], eJL[4], 
   eJL[1]] - tensor[xt[4], xt[2], eJL[4], eJL[2]] + 
  tensor[xt[4], xt[2], eJL[4], eJL[3]] - 
  3*tensor[xt[4], xt[2], eJL[4], eJL[5]] + tensor[xt[4], xt[2], eJL[5], 
   eJL[1]] - tensor[xt[4], xt[2], eJL[5], eJL[2]] + 
  tensor[xt[4], xt[2], xt[1], eJL[1]] - tensor[xt[4], xt[2], xt[1], eJL[2]] + 
  tensor[xt[4], xt[2], xt[1], eJL[3]] - 
  3*tensor[xt[4], xt[2], xt[1], eJL[5]] + 
  2*tensor[xt[4], xt[2], xt[2], eJL[1]] - 
  2*tensor[xt[4], xt[2], xt[2], eJL[2]] + 
  2*tensor[xt[4], xt[2], xt[2], eJL[3]] - 
  4*tensor[xt[4], xt[2], xt[2], eJL[5]] + tensor[xt[4], xt[2], xt[3], 
   eJL[1]] - tensor[xt[4], xt[2], xt[3], eJL[2]] + 
  tensor[xt[4], xt[2], xt[3], eJL[3]] - tensor[xt[4], xt[2], xt[3], eJL[5]] - 
  3*tensor[xt[4], xt[2], xt[5], eJL[1]] + 
  3*tensor[xt[4], xt[2], xt[5], eJL[2]] - 
  4*tensor[xt[4], xt[2], xt[5], eJL[3]] + 
  8*tensor[xt[4], xt[2], xt[5], eJL[5]] + 
  2*tensor[xt[4], xt[3], eJ[3], eJL[1]] - tensor[xt[4], xt[3], eJ[3], 
   eJL[2]] + tensor[xt[4], xt[3], eJ[3], eJL[3]] - 
  2*tensor[xt[4], xt[3], eJ[3], eJL[5]] - tensor[xt[4], xt[3], eJ[9], 
   eJL[2]] + tensor[xt[4], xt[3], eJ[9], eJL[3]] - 
  tensor[xt[4], xt[3], eJ[9], eJL[5]] - tensor[xt[4], xt[3], eJ[14], 
   eJL[1]] - tensor[xt[4], xt[3], eJ[14], eJL[4]] + 
  tensor[xt[4], xt[3], eJ[15], eJL[1]] - tensor[xt[4], xt[3], eJ[15], 
   eJL[2]] + tensor[xt[4], xt[3], eJ[24], eJL[2]] - 
  tensor[xt[4], xt[3], eJ[24], eJL[3]] - tensor[xt[4], xt[3], eJ[24], 
   eJL[4]] + tensor[xt[4], xt[3], eJ[24], eJL[5]] + 
  tensor[xt[4], xt[3], eJ[25], eJL[5]] - tensor[xt[4], xt[3], eJ[31], 
   eJL[1]] + tensor[xt[4], xt[3], eJ[31], eJL[2]] - 
  tensor[xt[4], xt[3], eJ[34], eJL[3]] + tensor[xt[4], xt[3], eJ[34], 
   eJL[5]] + tensor[xt[4], xt[3], eJ[35], eJL[4]] + 
  tensor[xt[4], xt[3], eJL[3], eJL[1]] - tensor[xt[4], xt[3], eJL[3], 
   eJL[2]] + 2*tensor[xt[4], xt[3], eJL[3], eJL[3]] - 
  3*tensor[xt[4], xt[3], eJL[3], eJL[5]] + tensor[xt[4], xt[3], eJL[4], 
   eJL[1]] - tensor[xt[4], xt[3], eJL[4], eJL[2]] + 
  tensor[xt[4], xt[3], eJL[4], eJL[3]] - 
  2*tensor[xt[4], xt[3], eJL[4], eJL[5]] + tensor[xt[4], xt[3], eJL[5], 
   eJL[1]] - tensor[xt[4], xt[3], eJL[5], eJL[2]] + 
  tensor[xt[4], xt[3], xt[1], eJL[1]] - tensor[xt[4], xt[3], xt[1], eJL[2]] + 
  tensor[xt[4], xt[3], xt[1], eJL[3]] - 
  2*tensor[xt[4], xt[3], xt[1], eJL[5]] + 
  2*tensor[xt[4], xt[3], xt[2], eJL[1]] - 
  2*tensor[xt[4], xt[3], xt[2], eJL[2]] + 
  2*tensor[xt[4], xt[3], xt[2], eJL[3]] - 
  3*tensor[xt[4], xt[3], xt[2], eJL[5]] + tensor[xt[4], xt[3], xt[3], 
   eJL[1]] - tensor[xt[4], xt[3], xt[3], eJL[2]] + 
  tensor[xt[4], xt[3], xt[3], eJL[3]] - tensor[xt[4], xt[3], xt[3], eJL[5]] - 
  3*tensor[xt[4], xt[3], xt[5], eJL[1]] + 
  3*tensor[xt[4], xt[3], xt[5], eJL[2]] - 
  4*tensor[xt[4], xt[3], xt[5], eJL[3]] + 
  6*tensor[xt[4], xt[3], xt[5], eJL[5]] - 
  6*tensor[xt[4], xt[5], eJ[3], eJL[1]] + 
  4*tensor[xt[4], xt[5], eJ[3], eJL[2]] - 
  5*tensor[xt[4], xt[5], eJ[3], eJL[3]] - tensor[xt[4], xt[5], eJ[3], 
   eJL[4]] + 7*tensor[xt[4], xt[5], eJ[3], eJL[5]] + 
  tensor[xt[4], xt[5], eJ[5], eJL[2]] + tensor[xt[4], xt[5], eJ[5], eJL[5]] + 
  2*tensor[xt[4], xt[5], eJ[9], eJL[2]] - 
  2*tensor[xt[4], xt[5], eJ[9], eJL[3]] + 
  2*tensor[xt[4], xt[5], eJ[9], eJL[5]] + tensor[xt[4], xt[5], eJ[12], 
   eJL[4]] + 2*tensor[xt[4], xt[5], eJ[14], eJL[1]] + 
  2*tensor[xt[4], xt[5], eJ[14], eJL[4]] - 
  2*tensor[xt[4], xt[5], eJ[15], eJL[1]] + 
  2*tensor[xt[4], xt[5], eJ[15], eJL[2]] + tensor[xt[4], xt[5], eJ[15], 
   eJL[4]] + tensor[xt[4], xt[5], eJ[18], eJL[1]] + 
  tensor[xt[4], xt[5], eJ[18], eJL[3]] + tensor[xt[4], xt[5], eJ[18], 
   eJL[4]] - 4*tensor[xt[4], xt[5], eJ[24], eJL[2]] + 
  4*tensor[xt[4], xt[5], eJ[24], eJL[3]] + 
  4*tensor[xt[4], xt[5], eJ[24], eJL[4]] - 
  4*tensor[xt[4], xt[5], eJ[24], eJL[5]] - 
  4*tensor[xt[4], xt[5], eJ[25], eJL[5]] - tensor[xt[4], xt[5], eJ[30], 
   eJL[1]] + tensor[xt[4], xt[5], eJ[30], eJL[2]] + 
  3*tensor[xt[4], xt[5], eJ[31], eJL[1]] - 
  3*tensor[xt[4], xt[5], eJ[31], eJL[2]] - tensor[xt[4], xt[5], eJ[33], 
   eJL[3]] + tensor[xt[4], xt[5], eJ[33], eJL[5]] + 
  3*tensor[xt[4], xt[5], eJ[34], eJL[3]] - 
  3*tensor[xt[4], xt[5], eJ[34], eJL[5]] - 
  4*tensor[xt[4], xt[5], eJ[35], eJL[4]] - tensor[xt[4], xt[5], eJL[1], 
   eJL[2]] - tensor[xt[4], xt[5], eJL[2], eJL[1]] - 
  3*tensor[xt[4], xt[5], eJL[3], eJL[1]] + 
  4*tensor[xt[4], xt[5], eJL[3], eJL[2]] - 
  7*tensor[xt[4], xt[5], eJL[3], eJL[3]] - tensor[xt[4], xt[5], eJL[3], 
   eJL[4]] + 10*tensor[xt[4], xt[5], eJL[3], eJL[5]] - 
  3*tensor[xt[4], xt[5], eJL[4], eJL[1]] + 
  4*tensor[xt[4], xt[5], eJL[4], eJL[2]] - 
  4*tensor[xt[4], xt[5], eJL[4], eJL[3]] - tensor[xt[4], xt[5], eJL[4], 
   eJL[4]] + 7*tensor[xt[4], xt[5], eJL[4], eJL[5]] - 
  3*tensor[xt[4], xt[5], eJL[5], eJL[1]] + 
  3*tensor[xt[4], xt[5], eJL[5], eJL[2]] - 
  3*tensor[xt[4], xt[5], xt[1], eJL[1]] + 
  4*tensor[xt[4], xt[5], xt[1], eJL[2]] - 
  4*tensor[xt[4], xt[5], xt[1], eJL[3]] - tensor[xt[4], xt[5], xt[1], 
   eJL[4]] + 7*tensor[xt[4], xt[5], xt[1], eJL[5]] - 
  5*tensor[xt[4], xt[5], xt[2], eJL[1]] + 
  6*tensor[xt[4], xt[5], xt[2], eJL[2]] - 
  6*tensor[xt[4], xt[5], xt[2], eJL[3]] + 
  9*tensor[xt[4], xt[5], xt[2], eJL[5]] - 
  3*tensor[xt[4], xt[5], xt[3], eJL[1]] + 
  3*tensor[xt[4], xt[5], xt[3], eJL[2]] - 
  3*tensor[xt[4], xt[5], xt[3], eJL[3]] + 
  3*tensor[xt[4], xt[5], xt[3], eJL[5]] + 
  8*tensor[xt[4], xt[5], xt[5], eJL[1]] - 
  10*tensor[xt[4], xt[5], xt[5], eJL[2]] + 
  13*tensor[xt[4], xt[5], xt[5], eJL[3]] + tensor[xt[4], xt[5], xt[5], 
   eJL[4]] - 19*tensor[xt[4], xt[5], xt[5], eJL[5]] - 
  2*tensor[xt[5], eJL[1], eJ[3], eJL[1]] + tensor[xt[5], eJL[1], eJ[3], 
   eJL[2]] - tensor[xt[5], eJL[1], eJ[3], eJL[3]] - 
  tensor[xt[5], eJL[1], eJ[3], eJL[4]] + tensor[xt[5], eJL[1], eJ[18], 
   eJL[1]] + tensor[xt[5], eJL[1], eJ[18], eJL[3]] + 
  tensor[xt[5], eJL[1], eJ[18], eJL[4]] + tensor[xt[5], eJL[1], eJL[1], 
   eJL[1]] - tensor[xt[5], eJL[1], eJL[1], eJL[5]] - 
  tensor[xt[5], eJL[1], eJL[3], eJL[1]] - tensor[xt[5], eJL[1], eJL[3], 
   eJL[3]] - tensor[xt[5], eJL[1], eJL[4], eJL[1]] - 
  tensor[xt[5], eJL[1], eJL[4], eJL[4]] - tensor[xt[5], eJL[1], eJL[4], 
   eJL[5]] - 2*tensor[xt[5], eJL[1], eJL[5], eJL[1]] - 
  tensor[xt[5], eJL[1], eJL[5], eJL[4]] - tensor[xt[5], eJL[1], xt[1], 
   eJL[1]] - 2*tensor[xt[5], eJL[1], xt[2], eJL[1]] + 
  tensor[xt[5], eJL[1], xt[2], eJL[5]] - tensor[xt[5], eJL[1], xt[3], 
   eJL[1]] + tensor[xt[5], eJL[1], xt[4], eJL[4]] + 
  tensor[xt[5], eJL[1], xt[4], eJL[5]] + 
  3*tensor[xt[5], eJL[1], xt[5], eJL[1]] + tensor[xt[5], eJL[1], xt[5], 
   eJL[3]] + tensor[xt[5], eJL[1], xt[5], eJL[4]] - 
  tensor[xt[5], eJL[2], eJ[3], eJL[1]] - tensor[xt[5], eJL[2], eJ[3], 
   eJL[5]] + tensor[xt[5], eJL[2], eJ[5], eJL[2]] + 
  tensor[xt[5], eJL[2], eJ[5], eJL[5]] + tensor[xt[5], eJL[2], eJL[2], 
   eJL[2]] - tensor[xt[5], eJL[2], eJL[2], eJL[3]] - 
  tensor[xt[5], eJL[2], eJL[2], eJL[4]] - tensor[xt[5], eJL[2], eJL[3], 
   eJL[1]] - tensor[xt[5], eJL[2], eJL[3], eJL[2]] + 
  tensor[xt[5], eJL[2], eJL[3], eJL[4]] - tensor[xt[5], eJL[2], eJL[4], 
   eJL[1]] - tensor[xt[5], eJL[2], eJL[4], eJL[2]] + 
  tensor[xt[5], eJL[2], eJL[4], eJL[3]] - tensor[xt[5], eJL[2], eJL[4], 
   eJL[5]] - tensor[xt[5], eJL[2], eJL[5], eJL[1]] + 
  tensor[xt[5], eJL[2], eJL[5], eJL[2]] - tensor[xt[5], eJL[2], eJL[5], 
   eJL[4]] - tensor[xt[5], eJL[2], xt[1], eJL[1]] - 
  tensor[xt[5], eJL[2], xt[1], eJL[2]] + tensor[xt[5], eJL[2], xt[1], 
   eJL[3]] + tensor[xt[5], eJL[2], xt[1], eJL[4]] - 
  tensor[xt[5], eJL[2], xt[2], eJL[1]] - tensor[xt[5], eJL[2], xt[3], 
   eJL[1]] + tensor[xt[5], eJL[2], xt[4], eJL[4]] + 
  tensor[xt[5], eJL[2], xt[4], eJL[5]] + 
  2*tensor[xt[5], eJL[2], xt[5], eJL[1]] + tensor[xt[5], eJL[2], xt[5], 
   eJL[2]] + tensor[xt[5], eJL[2], xt[5], eJL[5]] - 
  tensor[xt[5], eJL[3], eJ[3], eJL[1]] - tensor[xt[5], eJL[3], eJ[3], 
   eJL[3]] - tensor[xt[5], eJL[3], eJ[3], eJL[4]] + 
  tensor[xt[5], eJL[3], eJ[18], eJL[1]] + tensor[xt[5], eJL[3], eJ[18], 
   eJL[3]] + tensor[xt[5], eJL[3], eJ[18], eJL[4]] - 
  tensor[xt[5], eJL[3], eJL[1], eJL[2]] - tensor[xt[5], eJL[3], eJL[1], 
   eJL[3]] - tensor[xt[5], eJL[3], eJL[2], eJL[1]] - 
  tensor[xt[5], eJL[3], eJL[2], eJL[2]] + tensor[xt[5], eJL[3], eJL[2], 
   eJL[4]] - tensor[xt[5], eJL[3], eJL[3], eJL[1]] - 
  tensor[xt[5], eJL[3], eJL[3], eJL[3]] - tensor[xt[5], eJL[3], eJL[3], 
   eJL[4]] + tensor[xt[5], eJL[3], eJL[4], eJL[2]] - 
  tensor[xt[5], eJL[3], eJL[4], eJL[3]] - tensor[xt[5], eJL[3], eJL[4], 
   eJL[4]] + tensor[xt[5], eJL[3], xt[1], eJL[2]] - 
  tensor[xt[5], eJL[3], xt[1], eJL[3]] - tensor[xt[5], eJL[3], xt[1], 
   eJL[4]] - tensor[xt[5], eJL[3], xt[5], eJL[2]] + 
  tensor[xt[5], eJL[3], xt[5], eJL[3]] + tensor[xt[5], eJL[3], xt[5], 
   eJL[4]] - tensor[xt[5], eJL[4], eJ[3], eJL[1]] - 
  tensor[xt[5], eJL[4], eJ[3], eJL[3]] - tensor[xt[5], eJL[4], eJ[3], 
   eJL[4]] + tensor[xt[5], eJL[4], eJ[18], eJL[1]] + 
  tensor[xt[5], eJL[4], eJ[18], eJL[3]] + tensor[xt[5], eJL[4], eJ[18], 
   eJL[4]] - tensor[xt[5], eJL[4], eJL[1], eJL[2]] - 
  tensor[xt[5], eJL[4], eJL[1], eJL[4]] - tensor[xt[5], eJL[4], eJL[1], 
   eJL[5]] - tensor[xt[5], eJL[4], eJL[2], eJL[1]] - 
  tensor[xt[5], eJL[4], eJL[2], eJL[2]] + tensor[xt[5], eJL[4], eJL[2], 
   eJL[3]] - tensor[xt[5], eJL[4], eJL[2], eJL[5]] + 
  tensor[xt[5], eJL[4], eJL[3], eJL[2]] - tensor[xt[5], eJL[4], eJL[3], 
   eJL[3]] - tensor[xt[5], eJL[4], eJL[3], eJL[4]] - 
  tensor[xt[5], eJL[4], eJL[4], eJL[1]] - tensor[xt[5], eJL[4], eJL[4], 
   eJL[3]] - tensor[xt[5], eJL[4], eJL[4], eJL[4]] - 
  tensor[xt[5], eJL[4], eJL[5], eJL[1]] - tensor[xt[5], eJL[4], eJL[5], 
   eJL[2]] + tensor[xt[5], eJL[4], xt[1], eJL[2]] - 
  tensor[xt[5], eJL[4], xt[1], eJL[3]] - tensor[xt[5], eJL[4], xt[1], 
   eJL[4]] - tensor[xt[5], eJL[4], xt[5], eJL[2]] + 
  tensor[xt[5], eJL[4], xt[5], eJL[3]] + tensor[xt[5], eJL[4], xt[5], 
   eJL[4]] - tensor[xt[5], eJL[5], eJ[3], eJL[2]] - 
  tensor[xt[5], eJL[5], eJ[3], eJL[5]] + tensor[xt[5], eJL[5], eJ[5], 
   eJL[2]] + tensor[xt[5], eJL[5], eJ[5], eJL[5]] - 
  tensor[xt[5], eJL[5], eJL[1], eJL[1]] - tensor[xt[5], eJL[5], eJL[1], 
   eJL[2]] - tensor[xt[5], eJL[5], eJL[1], eJL[4]] - 
  tensor[xt[5], eJL[5], eJL[2], eJL[1]] - tensor[xt[5], eJL[5], eJL[2], 
   eJL[4]] - tensor[xt[5], eJL[5], eJL[2], eJL[5]] - 
  tensor[xt[5], eJL[5], eJL[4], eJL[1]] - tensor[xt[5], eJL[5], eJL[4], 
   eJL[2]] + tensor[xt[5], eJL[5], xt[2], eJL[1]] - 
  tensor[xt[5], eJL[5], xt[2], eJL[5]] - tensor[xt[5], eJL[5], xt[5], 
   eJL[1]] + tensor[xt[5], eJL[5], xt[5], eJL[5]] - 
  tensor[xt[5], xt[1], eJL[1], eJL[2]] - tensor[xt[5], xt[1], eJL[2], 
   eJL[1]] - tensor[xt[5], xt[2], eJL[1], eJL[2]] - 
  tensor[xt[5], xt[2], eJL[2], eJL[1]] - tensor[xt[5], xt[3], eJL[1], 
   eJL[2]] - tensor[xt[5], xt[3], eJL[2], eJL[1]] + 
  tensor[xt[5], xt[4], eJL[1], eJL[4]] + tensor[xt[5], xt[4], eJL[1], 
   eJL[5]] + tensor[xt[5], xt[4], eJL[2], eJL[4]] + 
  tensor[xt[5], xt[4], eJL[2], eJL[5]] + tensor[xt[5], xt[4], eJL[4], 
   eJL[1]] + tensor[xt[5], xt[4], eJL[4], eJL[2]] + 
  tensor[xt[5], xt[4], eJL[5], eJL[1]] + tensor[xt[5], xt[4], eJL[5], 
   eJL[2]] + 2*tensor[xt[5], xt[5], eJL[1], eJL[2]] + 
  tensor[xt[5], xt[5], eJL[1], eJL[3]] + tensor[xt[5], xt[5], eJL[1], 
   eJL[4]] + tensor[xt[5], xt[5], eJL[1], eJL[5]] + 
  2*tensor[xt[5], xt[5], eJL[2], eJL[1]] + tensor[xt[5], xt[5], eJL[2], 
   eJL[3]] + tensor[xt[5], xt[5], eJL[2], eJL[4]] + 
  tensor[xt[5], xt[5], eJL[2], eJL[5]] + tensor[xt[5], xt[5], eJL[3], 
   eJL[1]] + tensor[xt[5], xt[5], eJL[3], eJL[2]] + 
  tensor[xt[5], xt[5], eJL[4], eJL[1]] + tensor[xt[5], xt[5], eJL[4], 
   eJL[2]] + tensor[xt[5], xt[5], eJL[5], eJL[1]] + 
  tensor[xt[5], xt[5], eJL[5], eJL[2]]}

